Machine Learning for QoS Prediction in Vehicular Communication: Challenges and Solution Approaches

As cellular networks evolve towards the 6th generation, machine learning is seen as a key enabling technology to improve the capabilities of the network. Machine learning provides a methodology for predictive systems, which can make networks become proactive. This proactive behavior of the network can be leveraged to sustain, for example, a specific quality of service requirement. With predictive quality of service, a wide variety of new use cases, both safety- and entertainment-related, are emerging, especially in the automotive sector. Therefore, in this work, we consider maximum throughput prediction enhancing, for example, streaming or high-definition mapping applications. We discuss the entire machine learning workflow highlighting less regarded aspects such as the detailed sampling procedures, the in-depth analysis of the dataset characteristics, the effects of splits in the provided results, and the data availability. Reliable machine learning models need to face a lot of challenges during their lifecycle. We highlight how confidence can be built on machine learning technologies by better understanding the underlying characteristics of the collected data. We discuss feature engineering and the effects of different splits for the training processes, showcasing that random splits might overestimate performance by more than twofold. Moreover, we investigate diverse sets of input features, where network information proved to be most effective, cutting the error by half. Part of our contribution is the validation of multiple machine learning models within diverse scenarios. We also use explainable AI to show that machine learning can learn underlying principles of wireless networks without being explicitly programmed. Our data is collected from a deployed network that was under full control of the measurement team and covered different vehicular scenarios and radio environments.

==> data/correlation_pc_3-vs-pc_4-00.csv <==
lag_min,RSSI,RSRP,RSRQ
-16.666666666666668,-0.1037340787503698,-0.15591207678432617,0.021880552616860567
-16.65,-0.10470014692658607,-0.15763709094712278,0.02034448185943286
-16.633333333333333,-0.10364832430279891,-0.15789961570598807,0.018902071136597424
-16.616666666666667,-0.10331409948022016,-0.1584543898162804,0.017502395548689556
-16.6,-0.10284273900216484,-0.1591109887540629,0.018196401724428796
-16.583333333333332,-0.10301991520531677,-0.16017289174730184,0.016883640406930134
-16.566666666666666,-0.1017664160725643,-0.1597098491488499,0.009142004899022468
-16.55,-0.09827201360848924,-0.1569620629467501,0.011787361653394793
-16.533333333333335,-0.09380334672945831,-0.15322635657373154,0.013882700532971415
-16.516666666666666,-0.08829137945123193,-0.14853403589082925,0.01757697201387849
-16.5,-0.08175720444334299,-0.14273714775122204,0.018386861069356
-16.483333333333334,-0.07499079978520867,-0.1367170553791176,0.025624636448190855
-16.466666666666665,-0.07078033608857486,-0.13278712001382617,0.03494337916948204
-16.45,-0.06785449501214141,-0.13005006325590632,0.04899907684215417
-16.433333333333334,-0.06569775551402848,-0.1280859409827785,0.05830408740718408
-16.416666666666668,-0.06379360365328807,-0.1262025051924175,0.07195487694655629
-16.4,-0.0606747151618673,-0.1233693915127237,0.07841759733293156
-16.383333333333333,-0.057371682701575576,-0.12040008814631872,0.07805733172624474
-16.366666666666667,-0.053338286262023506,-0.11684737479641817,0.07861121853299183
-16.35,-0.049478274369984476,-0.11371724482483002,0.08634303669146935
-16.333333333333332,-0.04639272690872479,-0.11104812127780764,0.09380503839463152
-16.316666666666666,-0.04500797509595055,-0.1098319390629277,0.10478967824869631
-16.3,-0.04397452779229154,-0.10909369004465863,0.10625463156775396
-16.283333333333335,-0.04364041692389843,-0.10898775168948353,0.11084102911793514
-16.266666666666666,-0.04326928150925034,-0.10867263565589588,0.12554321894866613
-16.25,-0.04213719862767831,-0.10773559014270004,0.1311513461704185
-16.233333333333334,-0.0385605963070131,-0.1052129064233698,0.13403603030547653
-16.216666666666665,-0.03430620939706229,-0.10201748335402024,0.13101446179623846
-16.2,-0.030606997164347196,-0.09938661466567511,0.12478287395577688
-16.183333333333334,-0.02734534768149901,-0.09666835436673364,0.12691487627146006
-16.166666666666668,-0.02462991834400659,-0.09451395982120607,0.12588897395137405
-16.15,-0.022633601437793912,-0.09306204521255246,0.12646477303699846
-16.133333333333333,-0.019693035793447507,-0.09043728477778194,0.1319235099485937
-16.116666666666667,-0.0146492885861108,-0.08564002936341933,0.13737455920137243
-16.1,-0.007556033587624295,-0.07936718771403498,0.13468976678450625
-16.083333333333332,0.0007370303880417066,-0.0718983415193838,0.1384887005887738
-16.066666666666666,0.008495639530547943,-0.06475962978846159,0.14831927252380103
-16.05,0.013014216080897267,-0.06039280163549751,0.14964802480563086
-16.033333333333335,0.016363868726259907,-0.05734185173121624,0.1383487404932177
-16.016666666666666,0.019026718570488675,-0.05515916741830694,0.13833200975823556
-16.0,0.020675919926139468,-0.05362079118845706,0.14256890407252845
-15.983333333333333,0.023303177786174648,-0.051162698040344054,0.15011031085862725
-15.966666666666667,0.025897863447130836,-0.04905762524852533,0.14928973397363834
-15.95,0.027440345193665044,-0.04835954949473752,0.1414609307928581
-15.933333333333334,0.02995815910448741,-0.046228095234059616,0.14844272990258958
-15.916666666666666,0.03255762585241276,-0.04344778883152749,0.15140562637012303
-15.9,0.035671742635553436,-0.04007935100132479,0.15292701549719143
-15.883333333333333,0.03633821735990657,-0.0393381194743911,0.15147626322333438
-15.866666666666667,0.03707492817338942,-0.03843112208683572,0.15337988776123632
-15.85,0.036906559299768424,-0.03800346160872538,0.1492379461860988
-15.833333333333334,0.03596463061715598,-0.038161389744395334,0.14372614021740004
-15.816666666666666,0.03767287329397882,-0.036501014956873634,0.1442873091349922
-15.8,0.04099380335886352,-0.03334718176890628,0.1513407153950593
-15.783333333333333,0.04703853120126297,-0.027664115284612087,0.15261587733447438
-15.766666666666667,0.05604543385456522,-0.019762461751422815,0.14775417937982824
-15.75,0.064655081398186,-0.012366863881519814,0.1407675789455173
-15.733333333333333,0.07262095134098845,-0.005491753555648233,0.13905892655259003
-15.716666666666667,0.08089750638529848,0.0019343684159605309,0.13814471280264054
-15.7,0.08901642308712047,0.009337487315154394,0.13740900209503845
-15.683333333333334,0.09758168120449438,0.017112906609974745,0.13650097864962568
-15.666666666666666,0.10577772879194589,0.024250774082402112,0.1382971407568212
-15.65,0.11462709165983957,0.031904951634969446,0.14219150982281806
-15.633333333333333,0.12644556003032503,0.04236765455026206,0.13809545496462045
-15.616666666666667,0.1371440877977522,0.05158129823565832,0.13609159426170786
-15.6,0.14656317033384372,0.05984001280970287,0.1374743174894631
-15.583333333333334,0.15546997561569556,0.06791254283242379,0.13836196408491117
-15.566666666666666,0.16329989480154775,0.07492149412060645,0.13673826951551912
-15.55,0.1671700480498912,0.07818507752779352,0.13524509291209966
-15.533333333333333,0.17064072619732612,0.0807857082444608,0.13539176303354866
-15.516666666666667,0.1746137895056857,0.08350337281421118,0.13543282133420112
-15.5,0.17753740212272492,0.08555166525980616,0.13079718801575396
-15.483333333333333,0.18155784728461452,0.08875576240198202,0.13181088169935778
-15.466666666666667,0.18568336922713258,0.09200553252430234,0.1347219125363195
-15.45,0.18868033786745386,0.09415712926979909,0.13492105902142706
-15.433333333333334,0.1918245628618381,0.0971651004541264,0.13410089767315916
-15.416666666666666,0.19396956403718274,0.09935913630054143,0.13238234050419087
-15.4,0.19535487415889422,0.10115389144431704,0.1363633371817827
-15.383333333333333,0.197329380535728,0.10372693776402521,0.1401312706046294
-15.366666666666667,0.19977664412593912,0.10635871017879492,0.14098010499806216
-15.35,0.20247364512383423,0.10916425384723037,0.14226131185146781
-15.333333333333334,0.20677803389753954,0.11360050704735915,0.14813247773356503
-15.316666666666666,0.2111343162964541,0.11823053947427707,0.15076068380801055
-15.3,0.21476793278103115,0.12199785479649329,0.151595059466792
-15.283333333333333,0.21776959541531826,0.12519431500044761,0.15201724322851506
-15.266666666666667,0.22011028032087562,0.12798553247356914,0.1554348437644711
-15.25,0.221690518895166,0.13015350356390962,0.15791451658611685
-15.233333333333333,0.22223898099588843,0.13131361984140943,0.16151652583589102
-15.216666666666667,0.22238821097715372,0.13202220324306277,0.1616769817584616
-15.2,0.22213270164200113,0.1325859492384823,0.16601141354198964
-15.183333333333334,0.2234324599112361,0.13472844344972076,0.17178120751006765
-15.166666666666666,0.2266917406022059,0.1389435476086401,0.17456819203554713
-15.15,0.23084025277472714,0.14403563345698092,0.17321709112457062
-15.133333333333333,0.23681578783629348,0.15073877989045234,0.17826111107963571
-15.116666666666667,0.2404829397932892,0.15539166884405267,0.182880689213699
-15.1,0.2420396750790457,0.15827419512428145,0.18283486019921888
-15.083333333333334,0.24280663629805613,0.1607402192506884,0.18300794092364162
-15.066666666666666,0.24343233521210947,0.16312474117471265,0.18633260989627365
-15.05,0.2458852737975763,0.16698101041276253,0.19131225685125058
-15.033333333333333,0.24884052156889744,0.1709323668426916,0.19417179478952132
-15.016666666666667,0.2527212670684691,0.17577546890743503,0.19457083386674043
-15.0,0.25749855880660993,0.18194543037932503,0.19593886093079033
-14.983333333333333,0.26060488486415934,0.1861590844355111,0.20022156470238317
-14.966666666666667,0.2630409121111721,0.19023618017555827,0.20494692879015897
-14.95,0.2645860732925763,0.19361634240436396,0.2056036858787979
-14.933333333333334,0.26462594504154763,0.19593399219132077,0.20718402236987143
-14.916666666666666,0.26475349418665733,0.19834482319542127,0.2092103032169851
-14.9,0.2640463877030151,0.20002003245396502,0.21202233859086778
-14.883333333333333,0.26481992915305397,0.203155534888601,0.21128415569927686
-14.866666666666667,0.2665185140877891,0.20705106044925892,0.20895343396579907
-14.85,0.2666692139103769,0.20882759003355095,0.21138815638132855
-14.833333333333334,0.2659202193009636,0.2097586841552074,0.2093897799599826
-14.816666666666666,0.2646165294532432,0.21033721058416213,0.2072082828602788
-14.8,0.2629209782327047,0.2109185162667983,0.20741966188946145
-14.783333333333333,0.26030083763250345,0.21073926268671156,0.2048279240125452
-14.766666666666667,0.25820575838330234,0.21119979410195314,0.20661976724156997
-14.75,0.25761769326152845,0.2132640798713893,0.20503437930596222
-14.733333333333333,0.2579275817438866,0.21571805441004227,0.20622312825639166
-14.716666666666667,0.259322781328787,0.21867471485486495,0.2067377973676261
-14.7,0.2608096696603703,0.22227110273591758,0.20934997040625947
-14.683333333333334,0.2607536376080877,0.22431639183657714,0.20650472471239598
-14.666666666666666,0.2599584949974739,0.22563662482160454,0.20856708158870826
-14.65,0.25949519473738425,0.22725766748887413,0.2102169011385859
-14.633333333333333,0.2590946978400068,0.22936235797698898,0.211616863067927
-14.616666666666667,0.2584031475374083,0.2316244431683436,0.20986724522202516
-14.6,0.2579553994910123,0.2341705946672694,0.21218111990840363
-14.583333333333334,0.2577319968833806,0.23705648650595315,0.21523041043807448
-14.566666666666666,0.255935228265727,0.23910088980085434,0.21927049232073267
-14.55,0.25493962558841,0.24167689045354906,0.22630196728259955
-14.533333333333333,0.252895252162612,0.2434514384807261,0.23290591893492188
-14.516666666666667,0.25062129555776835,0.2442412836259851,0.23177089851099156
-14.5,0.24793943683078631,0.24384336798314388,0.23133325985409178
-14.483333333333333,0.24415887357781507,0.2424213342338271,0.23007008464205264
-14.466666666666667,0.23970261955321415,0.23999737524705325,0.2297858091894583
-14.45,0.23581902067556085,0.2382223500901074,0.23115719254784334
-14.433333333333334,0.23307002476579947,0.23740654060765531,0.23406615084868637
-14.416666666666666,0.2308729280405098,0.2367418946921825,0.2281958739922786
-14.4,0.22887921211745613,0.2359381539723354,0.22894668491097542
-14.383333333333333,0.22596415328921343,0.234627772197678,0.2299029971125188
-14.366666666666667,0.2223080713944411,0.2326256998500549,0.2301919229097236
-14.35,0.22028742210386848,0.23256326791641194,0.22772015403966503
-14.333333333333334,0.2180548396749816,0.2323367679000219,0.2265001171046989
-14.316666666666666,0.21546851649882928,0.2307939398563908,0.22795750042664123
-14.3,0.21412246319944908,0.23024156097730394,0.22949177312951208
-14.283333333333333,0.21394809300304538,0.23127484682686697,0.2302527356496229
-14.266666666666667,0.21444276617484087,0.23262259177468816,0.2324019590292677
-14.25,0.215375419932549,0.23391811976266977,0.23145258198351817
-14.233333333333333,0.21584233591581808,0.2355471567345239,0.23220593819897417
-14.216666666666667,0.21625208696057655,0.23713508944997846,0.22823650334080134
-14.2,0.21646963957939702,0.2378867840267609,0.2312881431117691
-14.183333333333334,0.2154201113364529,0.23704854948127022,0.23101354691143444
-14.166666666666666,0.2148790589232262,0.23629621998495642,0.23164669222037604
-14.15,0.2146424637657719,0.23622166475824172,0.22704259051043282
-14.133333333333333,0.2142181490012758,0.23594169963389477,0.22546200088572127
-14.116666666666667,0.213507475526664,0.23541498136669392,0.22740255973869786
-14.1,0.21363742766671157,0.23526252337690984,0.22852822601715925
-14.083333333333334,0.2119302581993279,0.23367421894479393,0.2275909555912945
-14.066666666666666,0.20853740083614947,0.2301967184850014,0.22872144997362073
-14.05,0.20546962917391556,0.22665846491886443,0.2317806046114873
-14.033333333333333,0.20213450101130492,0.22294138008775038,0.23382105244876514
-14.016666666666667,0.19886488651469983,0.21881871152266155,0.23114355260878877
-14.0,0.19535597340191557,0.21442578311838809,0.2269451157419465
-13.983333333333333,0.19194395063329095,0.21013745849035603,0.22572164356183969
-13.966666666666667,0.18958795753886085,0.20703005984041506,0.22542814992305982
-13.95,0.18678963345509836,0.2039041881016651,0.22261301695250327
-13.933333333333334,0.18315585042322183,0.19981888065847156,0.22226008115660417
-13.916666666666666,0.1787851736649495,0.19453127883903135,0.22139265917321188
-13.9,0.17565690083874494,0.19059451096090965,0.22124691504529123
-13.883333333333333,0.17325589237563271,0.1878620742681154,0.21277792722106423
-13.866666666666667,0.17083606203068452,0.18471591407832802,0.21199598604040773
-13.85,0.1672919341550881,0.18058705566644637,0.21232736553038484
-13.833333333333334,0.16443231425774416,0.17790161111141536,0.2130707568472379
-13.816666666666666,0.16166304024762485,0.17593018330663998,0.21213736403851144
-13.8,0.15726106422950972,0.17234812150576773,0.21074410342376895
-13.783333333333333,0.15290082367038224,0.16801855885525482,0.2092002897718631
-13.766666666666667,0.14899121651563213,0.16443546084648453,0.21304638724027275
-13.75,0.1456209147233108,0.16136432707799742,0.2101664153667403
-13.733333333333333,0.14256263144283995,0.15874693519600067,0.21228634782133962
-13.716666666666667,0.13918709568960627,0.1563313595250283,0.21442022780286193
-13.7,0.136485051305662,0.15514426758560357,0.21822335300924034
-13.683333333333334,0.1347866480116751,0.15499434911352236,0.21745575993691046
-13.666666666666666,0.13379851750696478,0.15537151264117005,0.21743256305820247
-13.65,0.1332304550019905,0.15604698937894937,0.22087839993266958
-13.633333333333333,0.1327832787633409,0.1566651512439964,0.22489754614452726
-13.616666666666667,0.1323359442068142,0.1573509899318457,0.2217725635196449
-13.6,0.13381397111271692,0.16019134870232668,0.22381452720593317
-13.583333333333334,0.1351486862180721,0.16275417810014123,0.22247875230822775
-13.566666666666666,0.13707869533909955,0.16501688905619194,0.2194064186778638
-13.55,0.13958568284485418,0.16699554336453235,0.21356565407393913
-13.533333333333333,0.14170522088968707,0.16839382082629,0.21950071154401352
-13.516666666666667,0.14370020367440173,0.16994664950067015,0.2275219437016836
-13.5,0.145363915365687,0.17173130345154594,0.22968814555805647
-13.483333333333333,0.14618927861701253,0.1720529749624992,0.21088875023645312
-13.466666666666667,0.14615015268096673,0.17073718485116154,0.19189286306227152
-13.45,0.1454283157041956,0.16929336355767788,0.1913712091330502
-13.433333333333334,0.14183903961149452,0.16550549015938718,0.19660979004529924
-13.416666666666666,0.13865891308327277,0.16210888360912115,0.19912077070705464
-13.4,0.1355153766043567,0.15907823751612274,0.20669696656804082
-13.383333333333333,0.13229068021340976,0.15672462723068,0.21590988164965996
-13.366666666666667,0.12899992908948268,0.154254868319165,0.23030762841724547
-13.35,0.1246427888556714,0.1511798210850094,0.2384247056502751
-13.333333333333334,0.11976635909555353,0.14801670895820068,0.24301397916040052
-13.316666666666666,0.11451752495276529,0.1446816803125251,0.25112763232365815
-13.3,0.10930286944825436,0.14136462438053274,0.26011912268314313
-13.283333333333333,0.103822212077486,0.13791793711239642,0.26186201528620606
-13.266666666666667,0.09737853992269141,0.13390023121010433,0.2630379072266193
-13.25,0.09194676702168773,0.13086226741012383,0.265598126507636
-13.233333333333333,0.0872650295550157,0.12836319130748663,0.2740883472923584
-13.216666666666667,0.08329312078774982,0.12764006577668605,0.2791368954650319
-13.2,0.07924432961048877,0.1280595176248104,0.28803365204151404
-13.183333333333334,0.07488655602991486,0.1285734209742452,0.2957557346422222
-13.166666666666666,0.07197341215359249,0.1290126547418452,0.3022614377235814
-13.15,0.06805444593398793,0.1272828635448078,0.30232680338812223
-13.133333333333333,0.06431248714286135,0.12531796618534602,0.30096499138495064
-13.116666666666667,0.06092690695308074,0.12378990543295998,0.30212902182182316
-13.1,0.05739540602962788,0.1223785291195967,0.30530927639209987
-13.083333333333334,0.05449511409426054,0.12193678656063306,0.30434543207522513
-13.066666666666666,0.05108994071060021,0.12091553069171018,0.30497916628104915
-13.05,0.047954251667995926,0.11978374145004643,0.30783179441405917
-13.033333333333333,0.04488911711791031,0.11798883426681529,0.31387244421517346
-13.016666666666667,0.042121902628565945,0.11611559586382951,0.32150942575344815
-13.0,0.0388476671954385,0.1134360703678944,0.3243005532814597
-12.983333333333333,0.035063549731945864,0.11023250235250608,0.32983866737953016
-12.966666666666667,0.03197779981518066,0.10760163286371373,0.33461321517965514
-12.95,0.028092804126922208,0.10428774765876744,0.33367664145276815
-12.933333333333334,0.026152269313245827,0.10284338106116092,0.3338561647832066
-12.916666666666666,0.024800424701386603,0.10196482816352959,0.33891474823409284
-12.9,0.023109131146871548,0.10079646375362383,0.34373376052669347
-12.883333333333333,0.021477498074899015,0.09977773643835726,0.3422165093616538
-12.866666666666667,0.0190314231423285,0.0978974271324372,0.34470669151520317
-12.85,0.015596346347956166,0.09482257160176677,0.34658052613977436
-12.833333333333334,0.013666491860768584,0.09268954945824162,0.34779359142386224
-12.816666666666666,0.010324417512374399,0.08937511258155849,0.34641846656717995
-12.8,0.006767840382377779,0.08622435537290259,0.34358224067299586
-12.783333333333333,0.004125878872596405,0.08385459231753403,0.3427973559573144
-12.766666666666667,0.0009122166066044384,0.08142382893176575,0.34404784723169995
-12.75,-0.0030484212443940934,0.07856255253191746,0.34287353267710724
-12.733333333333333,-0.006853248056506378,0.07514327893835616,0.3355224141015267
-12.716666666666667,-0.010768776906196001,0.07114020914074493,0.3292423344218681
-12.7,-0.014553136310672763,0.0672129179517152,0.32690154900211843
-12.683333333333334,-0.01837308579788412,0.06305976554376379,0.3247117347947528
-12.666666666666666,-0.02252863627582707,0.05918116334953994,0.3234183889594546
-12.65,-0.027066154235465257,0.05552194162946852,0.32389082520979173
-12.633333333333333,-0.03170794794343629,0.05143486822907274,0.32443907264905225
-12.616666666666667,-0.0361058683247143,0.046449988636489865,0.3209922712167741
-12.6,-0.040530415121597135,0.040833421759944116,0.315115406241251
-12.583333333333334,-0.045093690549101124,0.03566354991967906,0.309878581105266
-12.566666666666666,-0.050257098705945996,0.029175170286210528,0.3032069395601178
-12.55,-0.05479055011748243,0.02289120744802714,0.29349968282857264
-12.533333333333333,-0.057625963765770206,0.018051317478114337,0.28439328637305916
-12.516666666666667,-0.05932822380343057,0.014237914018078826,0.2817189415070325
-12.5,-0.06132348545388258,0.009621379805256961,0.2826691401499738
-12.483333333333333,-0.0633845216848145,0.005159617593734964,0.27869289136610287
-12.466666666666667,-0.06611486280256205,-0.0002711465636300605,0.266351413581229
-12.45,-0.06920428433643887,-0.005721627327426532,0.25571470929364365
-12.433333333333334,-0.07262432333313344,-0.01222135555163545,0.24676156875546912
-12.416666666666666,-0.07508814129066968,-0.016692966133278656,0.24058566558005112
-12.4,-0.07646784261754733,-0.019682650161767394,0.23487784055551514
-12.383333333333333,-0.0778909667865385,-0.02327105007631312,0.22836120049826517
-12.366666666666667,-0.07894607122620634,-0.026196602558051004,0.22426649209580413
-12.35,-0.07971042622491664,-0.027815343235729307,0.2149325394102467
-12.333333333333334,-0.07979964751133496,-0.02836328094761115,0.20915883144427924
-12.316666666666666,-0.0798062975852732,-0.028983487570206,0.20599727865249107
-12.3,-0.08074132402352346,-0.030623092851557447,0.2059261139069961
-12.283333333333333,-0.08179248030284936,-0.032083687268864396,0.20850486169378124
-12.266666666666667,-0.082616460959278,-0.033308891965098154,0.20817550484464492
-12.25,-0.08357410772942302,-0.034784208225361726,0.2007471889851624
-12.233333333333333,-0.08357408777856126,-0.03593484258455269,0.1895342953604717
-12.216666666666667,-0.08425751297772126,-0.03849563969205457,0.1730298904804077
-12.2,-0.08393596634514586,-0.040787392514003006,0.15474403614971421
-12.183333333333334,-0.08200251969008074,-0.04178994456886367,0.14402655556035696
-12.166666666666666,-0.08103043194610564,-0.04367144302291008,0.13264481479442114
-12.15,-0.08055023105172378,-0.04512935627239411,0.11870737997974991
-12.133333333333333,-0.08024152602815644,-0.04711052885322416,0.10912118738549101
-12.116666666666667,-0.08006123551997632,-0.04848111222562134,0.10244062116127325
-12.1,-0.07945985248249816,-0.048889681883828646,0.09556871880667799
-12.083333333333334,-0.0772272391297863,-0.04755835503838058,0.09040826847585494
-12.066666666666666,-0.07401620669906427,-0.04543277673092187,0.08259415671402669
-12.05,-0.07118305034079092,-0.043767670345055604,0.07666854475118731
-12.033333333333333,-0.07012664911288818,-0.04439163756847358,0.0722826999686621
-12.016666666666667,-0.06912688784284556,-0.044528198455129175,0.06436450072299818
-12.0,-0.06783234292739065,-0.04417806637888828,0.055862360486108424
-11.983333333333333,-0.06731862389253193,-0.045024901874670696,0.049339217613655166
-11.966666666666667,-0.06657151779670319,-0.04556501455209985,0.04296642195410679
-11.95,-0.06651862687771566,-0.04659936683847963,0.03585742757374753
-11.933333333333334,-0.06686721491727521,-0.047752419612420785,0.029578008093880535
-11.916666666666666,-0.06776507912457623,-0.049197055601384286,0.024095161827599246
-11.9,-0.06900282480874911,-0.051534976962466374,0.020302539954275323
-11.883333333333333,-0.07083964940326952,-0.0542473034089117,0.015900349551473448
-11.866666666666667,-0.07262543110385934,-0.05691089126328544,0.00865595596866764
-11.85,-0.07495608909086517,-0.05999364950628163,0.0014724372725923051
-11.833333333333334,-0.07887704134562626,-0.06396795769645863,-0.002725414217822691
-11.816666666666666,-0.08281662028923818,-0.0677818758337381,-0.008072688644775948
-11.8,-0.08734537785048588,-0.07239153497228552,-0.015622074619262688
-11.783333333333333,-0.09148657353511645,-0.0763710781991426,-0.02012354824439821
-11.766666666666667,-0.09533136122725956,-0.07959222447457703,-0.022454493769051505
-11.75,-0.10012762057898368,-0.0835563279282567,-0.023261807125522605
-11.733333333333333,-0.10476287274744904,-0.08733173214026883,-0.02773004378560414
-11.716666666666667,-0.11103344973969247,-0.0922847337692253,-0.032438542189723675
-11.7,-0.11769838977265087,-0.09831822298965737,-0.036695079894605784
-11.683333333333334,-0.12638929676212823,-0.1062727011738899,-0.03719317717056786
-11.666666666666666,-0.1349994821582897,-0.11273111803784706,-0.03730708101096848
-11.65,-0.1438823464304544,-0.11920495434738362,-0.03554657349155053
-11.633333333333333,-0.1524785029336594,-0.1258484003368079,-0.03529896672968206
-11.616666666666667,-0.1597140806531118,-0.13104000553349102,-0.039672410106761036
-11.6,-0.16757706974489842,-0.13759095146355316,-0.04904502177879647
-11.583333333333334,-0.17494781818380759,-0.14352379631182552,-0.05361668387778091
-11.566666666666666,-0.1824704094924139,-0.14936541494653832,-0.05694997930683808
-11.55,-0.18991954529820887,-0.155133366191655,-0.05856394693161075
-11.533333333333333,-0.19845306232619425,-0.16180554082323104,-0.059430110882207614
-11.516666666666667,-0.2068220147933238,-0.16871862279100236,-0.06271945671922187
-11.5,-0.21490010525836145,-0.17572954102687563,-0.06311740563960606
-11.483333333333333,-0.22188683384050606,-0.18112745662717178,-0.06478264996281757
-11.466666666666667,-0.22908889327584342,-0.18677339866360373,-0.0716092125852887
-11.45,-0.23675179076427402,-0.19337805087647525,-0.07863601179270178
-11.433333333333334,-0.24416963525044885,-0.19932983555454087,-0.08244836904111193
-11.416666666666666,-0.25064421712448803,-0.20377043361198977,-0.08474033608947555
-11.4,-0.2573561793470741,-0.20897657521323879,-0.08669656311136284
-11.383333333333333,-0.26508346795721793,-0.21493993079330886,-0.08855292001585834
-11.366666666666667,-0.2729506152882518,-0.22143534845875662,-0.08142978243851486
-11.35,-0.28097309507004625,-0.22784879528017749,-0.07312284002716718
-11.333333333333334,-0.2889339649866889,-0.23441568954141354,-0.07633748583117582
-11.316666666666666,-0.296969517924765,-0.24148379600462644,-0.0896311333045733
-11.3,-0.3057931406082467,-0.24932724969559336,-0.09530825468941552
-11.283333333333333,-0.31527940819964106,-0.25746815359070063,-0.0928383054898424
-11.266666666666667,-0.3253761229788852,-0.2668739563962491,-0.08597562960841355
-11.25,-0.33481523201724184,-0.2758361000884705,-0.08038885688564844
-11.233333333333333,-0.3461252329807406,-0.2864709044649606,-0.07399292019432985
-11.216666666666667,-0.3570288763317679,-0.29724690802151904,-0.06821988697335021
-11.2,-0.3672884082830382,-0.3074130217214888,-0.06688395950485514
-11.183333333333334,-0.377669683460486,-0.316805209315906,-0.0664195368616821
-11.166666666666666,-0.3878719967513214,-0.32665481739612146,-0.06805335404594638
-11.15,-0.3985354265609571,-0.33735118109587886,-0.07126047875126078
-11.133333333333333,-0.40786108364195345,-0.34611939270235603,-0.0736821806881896
-11.116666666666667,-0.4160395067736804,-0.3540467972748019,-0.07765067726773962
-11.1,-0.42447865576062765,-0.36211853202259225,-0.08019847526824964
-11.083333333333334,-0.43374981883879643,-0.3710508226288542,-0.08480593584306644
-11.066666666666666,-0.4433003983850053,-0.38028876238366077,-0.0905815997164176
-11.05,-0.45253513380670257,-0.38831603343170773,-0.09296376907577311
-11.033333333333333,-0.46012971180919776,-0.3942446038487376,-0.09445626679256507
-11.016666666666667,-0.46834624872928654,-0.40115210723386574,-0.09697592186186423
-11.0,-0.4753638797983361,-0.4080065868585136,-0.10278404758315361
-10.983333333333333,-0.48399448565926745,-0.41697900018061873,-0.10786690314330147
-10.966666666666667,-0.49345162240496354,-0.42682595993356837,-0.1111935236004222
-10.95,-0.5025612067223372,-0.43636265165712756,-0.11319474698079227
-10.933333333333334,-0.5103604213330246,-0.4444217639067592,-0.11579990646906446
-10.916666666666666,-0.5187873056575852,-0.4527945585357382,-0.11971617976392394
-10.9,-0.526763481957354,-0.4609482855350786,-0.12154319561784045
-10.883333333333333,-0.5331962514499764,-0.46838875403516517,-0.12398482049319808
-10.866666666666667,-0.5401227391702426,-0.47650202874205794,-0.12516520448567342
-10.85,-0.5449630075501839,-0.4829924131167326,-0.12698456196673757
-10.833333333333334,-0.5480090757453827,-0.4885349242496548,-0.12742436276582722
-10.816666666666666,-0.5500390162596204,-0.49323673931084755,-0.12820094256618533
-10.8,-0.5503931580389906,-0.4968126057699164,-0.1312516158921382
-10.783333333333333,-0.5489207563045734,-0.49771840637949244,-0.1362140675288819
-10.766666666666667,-0.5481387383136559,-0.49954428274276436,-0.13918540969808318
-10.75,-0.5473676685641803,-0.5018295432689067,-0.13953473137766614
-10.733333333333333,-0.545158035984833,-0.5030541086863585,-0.13966761705402456
-10.716666666666667,-0.5425265728159835,-0.5035194698357737,-0.14398029888503208
-10.7,-0.5394992032098628,-0.5040373236031193,-0.1521450149829125
-10.683333333333334,-0.5363423711693578,-0.504300754201027,-0.16145829221519048
-10.666666666666666,-0.533918277231533,-0.5054508779250936,-0.16907718440694874
-10.65,-0.5314655788437623,-0.5059318819598583,-0.17549071033023084
-10.633333333333333,-0.5296427666169384,-0.5073796705380935,-0.18125698577459662
-10.616666666666667,-0.5277647259227546,-0.5091710611577707,-0.1857734921926595
-10.6,-0.5257816781821932,-0.5110676444206461,-0.19076174523062392
-10.583333333333334,-0.5232677264717317,-0.5122089208797799,-0.19789798021657679
-10.566666666666666,-0.5201853860765348,-0.5124900931924178,-0.20409618596329837
-10.55,-0.5172414871751984,-0.5128313406858928,-0.2077745440391527
-10.533333333333333,-0.5139608505685473,-0.5127842884004911,-0.21409888454412002
-10.516666666666667,-0.5101753646121032,-0.512825023091394,-0.22208211867963254
-10.5,-0.5054787148518922,-0.5124010133388855,-0.22859311235658678
-10.483333333333333,-0.5004609308029513,-0.5116167309424564,-0.2341082176512782
-10.466666666666667,-0.4962073896215069,-0.5112193814202064,-0.2382956319756367
-10.45,-0.4899382410484187,-0.5081918634848357,-0.23789722735734184
-10.433333333333334,-0.4826520819292957,-0.5037686388255942,-0.2351059693175318
-10.416666666666666,-0.47473554886657593,-0.49898210192054554,-0.22924152171889467
-10.4,-0.46532300727228515,-0.49235629055984453,-0.22530150063302556
-10.383333333333333,-0.45569760400826403,-0.4864127444599582,-0.231451465359678
-10.366666666666667,-0.4452614782900054,-0.4805503546971542,-0.23458324108056733
-10.35,-0.434775937071221,-0.475070543009823,-0.23837163491027716
-10.333333333333334,-0.4249707497992574,-0.4707604045943559,-0.24130627412384298
-10.316666666666666,-0.4145823698090213,-0.4655033351742846,-0.25514852131768884
-10.3,-0.40325043880575084,-0.4585497866868334,-0.2656060487129065
-10.283333333333333,-0.3916286897625212,-0.4511604877166658,-0.2798740338777827
-10.266666666666667,-0.3802335410511503,-0.44357622163124644,-0.29222077065813323
-10.25,-0.3698644447143638,-0.43686752905757886,-0.3012674050219531
-10.233333333333333,-0.3589251578158752,-0.4301601906092445,-0.3087827349930429
-10.216666666666667,-0.34857903442659255,-0.42469652227739074,-0.31619081889879136
-10.2,-0.33813008656788757,-0.4178838459026525,-0.3197340598523287
-10.183333333333334,-0.3285144963380865,-0.4108153264975174,-0.32729855677746905
-10.166666666666666,-0.31836288335439544,-0.4026736256443017,-0.3378457786974813
-10.15,-0.30823427003506476,-0.39432306426590147,-0.35154768638621015
-10.133333333333333,-0.2986913098440549,-0.3867021018886436,-0.3647135517426161
-10.116666666666667,-0.2881167841935168,-0.3778655409440012,-0.3708607211795288
-10.1,-0.2758367902025627,-0.36722572465826686,-0.37675114829830175
-10.083333333333334,-0.2641712674220882,-0.35789225178831613,-0.3888268088953853
-10.066666666666666,-0.2515761222449675,-0.3472572143065406,-0.39883309294941277
-10.05,-0.23968710987477013,-0.33682110936718035,-0.40770171350150247
-10.033333333333333,-0.22917647516905132,-0.3278715738396227,-0.417990118250695
-10.016666666666667,-0.21977033932433723,-0.3196196369430645,-0.429026626613408
-10.0,-0.21075101100326835,-0.3116766376760776,-0.4447728099053154
-9.983333333333333,-0.20232978366763335,-0.3043262592935979,-0.459393907157905
-9.966666666666667,-0.19279249796528614,-0.29592802096741366,-0.4717913361740946
-9.95,-0.18208229589497418,-0.28652449105332906,-0.48339347941487315
-9.933333333333334,-0.17064635870465936,-0.27637721652068364,-0.4915176617758253
-9.916666666666666,-0.1591498693137084,-0.2659103077672756,-0.4973187254715423
-9.9,-0.14809290945717715,-0.25560812291556095,-0.5055547177080982
-9.883333333333333,-0.13912885764361008,-0.24716244320828282,-0.5117987885471795
-9.866666666666667,-0.13098451499683764,-0.2389886843778349,-0.5132350233717268
-9.85,-0.1232517639037131,-0.23081706415947978,-0.5173925733208986
-9.833333333333334,-0.11547562251302701,-0.22305714982781272,-0.5193405537184891
-9.816666666666666,-0.10654251152533213,-0.21469230100950243,-0.5260060703582755
-9.8,-0.09733474114235419,-0.2061435858112722,-0.5308798153460312
-9.783333333333333,-0.08763777262309466,-0.196484946910372,-0.5334270683647527
-9.766666666666667,-0.07805427875704542,-0.18711070914296077,-0.5338412032854287
-9.75,-0.07003572860802276,-0.17955705553150983,-0.5366225600823519
-9.733333333333333,-0.06325400922633541,-0.17241878328741553,-0.5413338535528186
-9.716666666666667,-0.05616648405936795,-0.16519031774169848,-0.5435163024401838
-9.7,-0.04923978572568415,-0.15781520988377268,-0.5453289773888766
-9.683333333333334,-0.041825388623828834,-0.15016196279817484,-0.5465255733868293
-9.666666666666666,-0.03395297913323278,-0.1416568606821272,-0.5488988388858927
-9.65,-0.025228451742183505,-0.13175064291325944,-0.5522416471683794
-9.633333333333333,-0.0155740916585932,-0.1209493958951307,-0.5522545513511004
-9.616666666666667,-0.005662522478043688,-0.10959312794149383,-0.5483227189938955
-9.6,0.0024540317480500227,-0.09984783138276121,-0.5430875277890257
-9.583333333333334,0.010391126585668225,-0.0904265657737789,-0.5408024556753126
-9.566666666666666,0.01746496552239121,-0.0819341397685207,-0.5381160826333896
-9.55,0.023656080841973185,-0.07311735773669271,-0.5307291838197125
-9.533333333333333,0.030334222397284366,-0.06385667639887754,-0.5214598252882803
-9.516666666666667,0.038566237449450896,-0.05280148460327948,-0.51585255749548
-9.5,0.04766339474446986,-0.04090112579666691,-0.5069146856329433
-9.483333333333333,0.05679659747648053,-0.02888900289801937,-0.493761189168681
-9.466666666666667,0.06574228928555775,-0.017204940218714958,-0.4786824952213685
-9.45,0.07353431397510395,-0.007024585882213806,-0.4835659434701626
-9.433333333333334,0.07974697899655016,0.0019555764954850576,-0.49613203409463896
-9.416666666666666,0.08456136845138587,0.009708916900165392,-0.5027808425700429
-9.4,0.08970861913370148,0.01778291421791004,-0.49968126703303256
-9.383333333333333,0.0963682750746223,0.02700460908367535,-0.4960366142563412
-9.366666666666667,0.10486306887719768,0.03786458048225931,-0.48630563902103296
-9.35,0.11303094933372038,0.048543270279011036,-0.47851312107275323
-9.333333333333334,0.1216455717220845,0.05895120859809566,-0.47525258405684934
-9.316666666666666,0.12960377538442944,0.06922405407841155,-0.4689843633876378
-9.3,0.13713581600399474,0.07904467322462483,-0.4625524737207001
-9.283333333333333,0.14390688472064844,0.08744859584608052,-0.45658731034667077
-9.266666666666667,0.15013242463863538,0.09564867832346173,-0.45126040547804236
-9.25,0.1554110454957063,0.10319486683105877,-0.44466371446139047
-9.233333333333333,0.1609065373086431,0.11110980435597592,-0.43802957364968037
-9.216666666666667,0.16630939501409436,0.11858186898545868,-0.42875850909875135
-9.2,0.17311870325118528,0.12697319906662552,-0.41947050730376484
-9.183333333333334,0.1804305925147165,0.1356562471569146,-0.4095925094007871
-9.166666666666666,0.18892300789694258,0.14489019350572224,-0.4000779554526524
-9.15,0.19712083332886388,0.15386404614297636,-0.3881265159833141
-9.133333333333333,0.2039065361621874,0.1622297861033048,-0.37226627411561547
-9.116666666666667,0.20827679392626736,0.1693081016606362,-0.3561564978047855
-9.1,0.21070546600017656,0.1750598194341147,-0.3349220421874321
-9.083333333333334,0.21356316726661784,0.1810910298100638,-0.3163433945527334
-9.066666666666666,0.21789139370083974,0.18799328363197637,-0.3020292843715376
-9.05,0.22185248898102436,0.19387898368933712,-0.2929976846984425
-9.033333333333333,0.22539986809759138,0.1985850044908439,-0.2890758063999835
-9.016666666666667,0.22785450213795366,0.2021199903773664,-0.27934095850662694
-9.0,0.22973828962773082,0.20509101307240404,-0.2683116410971452
-8.983333333333333,0.23001084230020663,0.20657470828136618,-0.2563401928199035
-8.966666666666667,0.23009362711728631,0.20738552466454724,-0.24220463728728606
-8.95,0.23149640132688432,0.20968162845223273,-0.23067113071480358
-8.933333333333334,0.2330890842951872,0.21316203239578413,-0.21259172198280057
-8.916666666666666,0.234511431920943,0.21587333961710606,-0.20005130034938168
-8.9,0.23617948296459085,0.21890236471909402,-0.1943678773848141
-8.883333333333333,0.2378026666602076,0.22187028795074548,-0.1838843789199458
-8.866666666666667,0.24003733795633747,0.2255485699907511,-0.1736814026434268
-8.85,0.24207037357197855,0.22948257759119728,-0.1661416837537965
-8.833333333333334,0.24313079591425574,0.23196290509714976,-0.15761583497453865
-8.816666666666666,0.24428484779568851,0.23389801683316144,-0.1542129249253303
-8.8,0.24495104889153832,0.2358783709519542,-0.15229265197669592
-8.783333333333333,0.24578588460081346,0.2384468725765452,-0.14554402747284984
-8.766666666666667,0.2484399832834747,0.24281051127641426,-0.13943446138819443
-8.75,0.2512759849976383,0.24744264502350388,-0.12997214737684212
-8.733333333333333,0.2537807932078693,0.2511606308917724,-0.12010762712091211
-8.716666666666667,0.2547361355697556,0.2527320350776349,-0.11349694084542854
-8.7,0.2556367261156086,0.25406409680720976,-0.11416869380065076
-8.683333333333334,0.25696131682837725,0.25645002649403176,-0.11456762159345749
-8.666666666666666,0.2568210715328249,0.25752507265055835,-0.11509541295652666
-8.65,0.25553123282798645,0.25788524111490896,-0.11601370215204286
-8.633333333333333,0.25399331855931695,0.25828596846647506,-0.1137176341095089
-8.616666666666667,0.2526103739496582,0.25895864880127,-0.1053201579156344
-8.6,0.25147762467885515,0.25905103210460334,-0.09778162097291104
-8.583333333333334,0.2498956067306906,0.2583117049297378,-0.09576415624528588
-8.566666666666666,0.24766786826999398,0.2569136387560277,-0.09414982255678844
-8.55,0.24353975638386058,0.25370927203935734,-0.09007013462272617
-8.533333333333333,0.2389797968125229,0.25080486574326905,-0.08020405207259984
-8.516666666666667,0.23436616681287223,0.24770647265483348,-0.07586693172236814
-8.5,0.22881682657673394,0.24302086544852963,-0.0774266627798386
-8.483333333333333,0.22310622740489144,0.23757000327423555,-0.08001042222307614
-8.466666666666667,0.2168091271108225,0.23173128476342222,-0.07692985112195701
-8.45,0.20970029643571758,0.22535926561908748,-0.07608198152622
-8.433333333333334,0.20286906788771145,0.21946448196197818,-0.07473338030640905
-8.416666666666666,0.19753012476254073,0.21536143351223247,-0.07633608217093327
-8.4,0.19260265064630552,0.21188733258342443,-0.07613552199345189
-8.383333333333333,0.18624583640660727,0.20704059019991408,-0.07913233196438535
-8.366666666666667,0.17984288300185725,0.20266064172397724,-0.08067324608396673
-8.35,0.17300074414508512,0.1971795452831536,-0.07990852257079627
-8.333333333333334,0.1665326009917038,0.19196650458412715,-0.08096448358137788
-8.316666666666666,0.1608294355461968,0.18797836472655935,-0.08115899444562263
-8.3,0.15668185336789162,0.1855363845195156,-0.07843837740741183
-8.283333333333333,0.15204190966712341,0.18289763151089228,-0.07231995499380364
-8.266666666666667,0.1469873583502364,0.17959488132200255,-0.06327565259399193
-8.25,0.1399264974404811,0.17337878775144488,-0.05621498817310736
-8.233333333333333,0.13434829829064499,0.16858187683784692,-0.05117739055011123
-8.216666666666667,0.13014436583504502,0.16403596882286609,-0.05398619192967494
-8.2,0.12668013962777816,0.1603079589550168,-0.05453757740831908
-8.183333333333334,0.12421647685706969,0.1576493150603519,-0.050630282259400396
-8.166666666666666,0.12154218545643242,0.15551586499767003,-0.04724827896824612
-8.15,0.11788108756616683,0.15210388328292795,-0.04367444873628615
-8.133333333333333,0.11460349674411444,0.1487336088193276,-0.05081346974192284
-8.116666666666667,0.1117891394711432,0.14506852484773622,-0.0690470732112171
-8.1,0.10956917765773519,0.1414959367006423,-0.07541487797035885
-8.083333333333334,0.10734583466524449,0.13835894585695915,-0.07713807812701765
-8.066666666666666,0.10340567255162234,0.13357810889414332,-0.07406852997832494
-8.05,0.09816926120507391,0.1280830909776281,-0.0645049181042341
-8.033333333333333,0.09307316502225392,0.12296039390273034,-0.060392025424425885
-8.016666666666667,0.08856929783221497,0.11834228600524546,-0.05620942112714533
-8.0,0.08506976600480233,0.11433121582887905,-0.05517593748849548
-7.983333333333333,0.0809823259889497,0.11004568448058076,-0.062045460519628705
-7.966666666666667,0.07641700488592008,0.10547317330762163,-0.06863493551297174
-7.95,0.07128329840219223,0.10013518791161179,-0.06803689856736186
-7.933333333333334,0.06651985817665759,0.09541622421482358,-0.06408314953445286
-7.916666666666667,0.060918566561281584,0.089701964936502,-0.058846989137923
-7.9,0.05410194692662567,0.0832406264071723,-0.05627303378611206
-7.883333333333334,0.0480670321740366,0.07724721747544766,-0.05570266698308059
-7.866666666666666,0.042236938545479656,0.07128195838632534,-0.05722724270385563
-7.85,0.03783797124195895,0.06734230853283696,-0.05865829121759282
-7.833333333333333,0.03530759026147152,0.06528656921877413,-0.05999153761949644
-7.816666666666666,0.03329212359398662,0.06364733838993672,-0.05613441765276595
-7.8,0.031216237337889044,0.061607538663556005,-0.05345074713560302
-7.783333333333333,0.029259322473137218,0.059650942811660314,-0.05333851519918171
-7.766666666666667,0.028043756205114925,0.05760996583789257,-0.05529295880637337
-7.75,0.027069102428867814,0.0557686065501325,-0.05868165831181855
-7.733333333333333,0.027296280510042032,0.0552479644809009,-0.05741456653684376
-7.716666666666667,0.02803556974787908,0.05540021782354787,-0.05534735871589147
-7.7,0.029684509842343818,0.056529446393333835,-0.05018163084466686
-7.683333333333334,0.031723984335561,0.057917182515144605,-0.043011532033362075
-7.666666666666667,0.033541852368958035,0.0586887014664252,-0.03458481345968221
-7.65,0.03533967675661546,0.05933617051510924,-0.02810615167478307
-7.633333333333334,0.03757083692703345,0.060700510851783004,-0.025503416422089573
-7.616666666666666,0.03874826841960493,0.06075394543458797,-0.0215327827234214
-7.6,0.04195889245157709,0.062322409735620275,-0.01646244294213237
-7.583333333333333,0.04572600260759465,0.06475695293038901,-0.00949080504056449
-7.566666666666666,0.04858087192659462,0.06600073176345042,-0.005875717004437453
-7.55,0.05172384963157866,0.06685331361558788,-0.008418531356674605
-7.533333333333333,0.05507279009088132,0.06790063696320668,-0.010524468770599394
-7.516666666666667,0.057693923676982305,0.06849841835364766,-0.015603675266781976
-7.5,0.05914862778956066,0.06780972132621776,-0.019229157896171058
-7.483333333333333,0.061542341999644014,0.06713046352465966,-0.021426764654861107
-7.466666666666667,0.0649041606216717,0.0667734629753281,-0.027946649499107964
-7.45,0.06845964624284477,0.0670952504522163,-0.03235020338845346
-7.433333333333334,0.07186762842533281,0.06817732112703831,-0.030701966262604418
-7.416666666666667,0.07473990555957352,0.06911320722331453,-0.026489377827396007
-7.4,0.0783845697232637,0.07007227187430681,-0.02595441218965367
-7.383333333333334,0.08208760685429983,0.07159591004703839,-0.029893372132560676
-7.366666666666666,0.086484391098641,0.07379337983915031,-0.03463015482996417
-7.35,0.0922166638503306,0.0770456857265408,-0.035072478318828516
-7.333333333333333,0.09823425355660921,0.08079383267155671,-0.03200449295782421
-7.316666666666666,0.10330975130305144,0.08404956268062726,-0.027942960015032103
-7.3,0.10786585235005407,0.08706572388529789,-0.02465097694762581
-7.283333333333333,0.11214640449006118,0.08999404366611778,-0.02254105076681262
-7.266666666666667,0.11769994238559671,0.09394340078038964,-0.019793913948649374
-7.25,0.12317036512424823,0.09791573663799992,-0.014221519484213354
-7.233333333333333,0.1278149863071894,0.10077115296616876,-0.012905122560139893
-7.216666666666667,0.13301869853527565,0.10418341110722662,-0.01492324077057997
-7.2,0.13854827420182356,0.10788486311275224,-0.014287328469817586
-7.183333333333334,0.1441334273751905,0.11186337767717577,-0.01742518281297992
-7.166666666666667,0.14909012845970926,0.11458763123292255,-0.025635091470482946
-7.15,0.1543637558082655,0.11774677575709917,-0.02963598619661687
-7.133333333333334,0.16014841297116567,0.12158413997182171,-0.02708529756798978
-7.116666666666666,0.16642184647105043,0.12601436657829496,-0.029478455553938198
-7.1,0.17294202158976615,0.13056864675035443,-0.031146622388164256
-7.083333333333333,0.1793412929383186,0.13493200110355047,-0.038520948304049486
-7.066666666666666,0.18583803011906877,0.13952065192302934,-0.03715582995991496
-7.05,0.193075737698291,0.14510444520296786,-0.030883446672839987
-7.033333333333333,0.19961234577291406,0.15016534253929292,-0.027938839219487997
-7.016666666666667,0.2075956012943071,0.1565156039315671,-0.0278336346509645
-7.0,0.21611390097024955,0.16268848891263396,-0.025936324612852037
-6.983333333333333,0.22383728420473128,0.16840896820081153,-0.023695522660757213
-6.966666666666667,0.23110836271374866,0.1737817012634974,-0.021205488589279935
-6.95,0.23806375868594573,0.17916729350912822,-0.015806711327119013
-6.933333333333334,0.24459142633278258,0.18490639848096924,-0.0113979506853243
-6.916666666666667,0.2516952479296278,0.19082103525838992,-0.012144955621550015
-6.9,0.25869158748197074,0.19638879131999426,-0.018300715770299927
-6.883333333333334,0.26655234974038744,0.20283270806055398,-0.022533187712019124
-6.866666666666666,0.27488219554742066,0.21020797247911127,-0.02409621397652968
-6.85,0.28318755485943226,0.21758167000608405,-0.020631368061616143
-6.833333333333333,0.2910714976140189,0.22378278931659804,-0.022827249831439977
-6.816666666666666,0.299242675368319,0.23070413691688432,-0.02124961288489873
-6.8,0.3067721641146808,0.23790510492439648,-0.014562913122434039
-6.783333333333333,0.3116799193124601,0.2429889277563425,-0.00796136282879649
-6.766666666666667,0.3167560301238377,0.24865207656143234,-0.0015532087847117757
-6.75,0.3214677316839677,0.2538184128610569,-0.006832904923229019
-6.733333333333333,0.32553232190293724,0.2578124219995687,-0.01506393212251365
-6.716666666666667,0.3303961338511355,0.2625828740015697,-0.01457475955855166
-6.7,0.3348319595517659,0.26666522807616555,-0.016861965981599544
-6.683333333333334,0.33909893643172634,0.27136124686455193,-0.015614367759449976
-6.666666666666667,0.34290534043480003,0.2758563308914251,-0.0157382198383698
-6.65,0.3458682301872675,0.27973783304450806,-0.01769570522253566
-6.633333333333334,0.34837858921549375,0.2833149023679425,-0.0136601329804762
-6.616666666666666,0.3504117096262937,0.2866897096665188,-0.010462308675214062
-6.6,0.3523057161793416,0.2899450365527695,-0.007009824514297941
-6.583333333333333,0.3543955381131965,0.2939698996161561,0.0031998625177591155
-6.566666666666666,0.35481670487507505,0.2959320128889575,0.010964026316425677
-6.55,0.35323690309191136,0.29588191330526725,0.0007028227684695635
-6.533333333333333,0.352893377130119,0.2968678751391678,-0.012426509824974312
-6.516666666666667,0.35248831244535206,0.2973620385081833,-0.024259974611620834
-6.5,0.3524290341260762,0.2983626576825799,-0.025194762364009575
-6.483333333333333,0.3528201472278433,0.3003177154941972,-0.022164744423682093
-6.466666666666667,0.3519145158289191,0.30082140950581676,-0.02304268172144986
-6.45,0.35152569767835273,0.30219084384938116,-0.021231756492003557
-6.433333333333334,0.35075958826170156,0.3031041037805574,-0.022032100855483207
-6.416666666666667,0.34955970087245636,0.3036207054297974,-0.02270331565073371
-6.4,0.34839752919269945,0.30408632705036703,-0.023371881329244906
-6.383333333333334,0.34758317625365576,0.30475617557727164,-0.024462279470827453
-6.366666666666666,0.3473985426224459,0.30627965795148093,-0.023005946920598656
-6.35,0.34811329061011886,0.30877605424958454,-0.019749225817772716
-6.333333333333333,0.34876262701470595,0.3109374379855717,-0.023646617256444593
-6.316666666666666,0.34822922719617444,0.31177311904035593,-0.024755562596050492
-6.3,0.34754262426872473,0.3129978169809832,-0.021359760793977233
-6.283333333333333,0.3476060238281826,0.3150700732798665,-0.015512138743816862
-6.266666666666667,0.346995711553501,0.31581190662504655,-0.011282835473112525
-6.25,0.3455934117073971,0.31503543029447634,-0.01633761905546001
-6.233333333333333,0.3437297485016566,0.3143274061296316,-0.017896695446498845
-6.216666666666667,0.3419211166170249,0.31402762418620606,-0.01679896209811573
-6.2,0.3397655237686915,0.3138069939822219,-0.007422068755743819
-6.183333333333334,0.33903987377159966,0.3152755224094838,-0.0006098069960760134
-6.166666666666667,0.33868780508705437,0.3175999835965647,0.0028190020259591733
-6.15,0.33835444674419973,0.32057598822743877,0.003633714625929903
-6.133333333333334,0.3388260400378255,0.3236011859563402,0.005966502807243138
-6.116666666666666,0.3380690860142444,0.3256947740998335,0.006536939490102516
-6.1,0.33611088828402075,0.3266197438668534,0.0053342195725751265
-6.083333333333333,0.33272361029638126,0.32552042158468136,-0.006231161769528728
-6.066666666666666,0.32872714688446397,0.3243738471800744,-0.011207032385008163
-6.05,0.32457616826206526,0.32335259263300126,-0.014005493676306184
-6.033333333333333,0.3209972684144187,0.3221690601845239,-0.01410252510981767
-6.016666666666667,0.31690623873013346,0.3211098332870141,-0.013154605680322467
-6.0,0.31179019486144216,0.31900252471511714,-0.014627092785830482
-5.983333333333333,0.3067652407471,0.3164430211640284,-0.018258732502772226
-5.966666666666667,0.30225565125702775,0.3141639587025401,-0.019944583701053165
-5.95,0.2988398800545285,0.3127005166329063,-0.022525433958002362
-5.933333333333334,0.29535824025377216,0.310863621576783,-0.02258850377005869
-5.916666666666667,0.2911590372559008,0.3089089001828347,-0.02216774494521247
-5.9,0.28731921495400825,0.30670890500889575,-0.027397396040079937
-5.883333333333334,0.28530535847346866,0.3058102089299049,-0.0323900910788082
-5.866666666666666,0.2835188003421533,0.3051543312864773,-0.03913755630380294
-5.85,0.2823503360127464,0.30554650195985844,-0.040201024991414945
-5.833333333333333,0.2805318607227001,0.30567370553217665,-0.03946556577928047
-5.816666666666666,0.2770911932518826,0.30447219369800077,-0.04197616909996834
-5.8,0.27355681151686767,0.30268853543154156,-0.0433889491597715
-5.783333333333333,0.2689624295590247,0.2998095650110345,-0.04084423267013455
-5.766666666666667,0.26383210975602,0.2962228824224032,-0.03164002226892341
-5.75,0.25780936016766576,0.2914897034259606,-0.025793286426019867
-5.733333333333333,0.25036159206298897,0.2845627664818817,-0.024442631608101024
-5.716666666666667,0.2432688313948837,0.27814041948823154,-0.021960232327094237
-5.7,0.23522935167415449,0.2711322073788698,-0.020970718785285693
-5.683333333333334,0.22687292992939978,0.26365605718635265,-0.020596293683739948
-5.666666666666667,0.21768771313014806,0.2554747992110933,-0.019725176397028896
-5.65,0.20935733568509804,0.24755134174552462,-0.02073306397628066
-5.633333333333334,0.20036250225635488,0.23895345511230434,-0.02095346865521602
-5.616666666666666,0.19048756636351738,0.2296188603534,-0.021218785529669007
-5.6,0.18172801177016626,0.220980612289325,-0.017401162050000932
-5.583333333333333,0.17320787045997454,0.21213060098545394,-0.020058175335499893
-5.566666666666666,0.1651334188668737,0.2041347053542534,-0.018896280933859054
-5.55,0.15845969214702524,0.19733975829913794,-0.0238990418844437
-5.533333333333333,0.15101279635754286,0.19039180874311099,-0.024145702083279756
-5.516666666666667,0.14291274609476204,0.1828173036860567,-0.025302475176650584
-5.5,0.13542642634586027,0.1747666728839191,-0.028278751951469925
-5.483333333333333,0.12860883917631374,0.1669634216806616,-0.028255080532537377
-5.466666666666667,0.12147619094405511,0.15946363674913833,-0.028094697725551284
-5.45,0.11473091788157097,0.15277955041487978,-0.026816023991823045
-5.433333333333334,0.10868619483115555,0.14671726212756644,-0.024455329390049213
-5.416666666666667,0.10274041030982539,0.14078725753164575,-0.023811207601395584
-5.4,0.09725716841979944,0.13510838644682016,-0.024224865907583767
-5.383333333333334,0.09180021865668321,0.13003414165719906,-0.02253671798082429
-5.366666666666666,0.08658762786093202,0.12583062544954382,-0.02233878447722788
-5.35,0.08116267997995918,0.1218809418749546,-0.023921573107286768
-5.333333333333333,0.07582251288412942,0.11735058386226134,-0.02718893204932598
-5.316666666666666,0.07004777803223912,0.11141562252730572,-0.03174147747587353
-5.3,0.06444738905559572,0.10508287969361804,-0.032003476433512784
-5.283333333333333,0.057445063245113566,0.09802257565118655,-0.032333178271823027
-5.266666666666667,0.05044744946761394,0.09166889091044601,-0.028183651684942704
-5.25,0.04473858024079756,0.08618722105595505,-0.029672061551387335
-5.233333333333333,0.03926375324568341,0.0806373319260857,-0.030760397811230453
-5.216666666666667,0.03347562052813745,0.07504456000321322,-0.03559968768180425
-5.2,0.0277663696736052,0.06862721893172369,-0.0407947275137235
-5.183333333333334,0.023316267288768875,0.06303345081014086,-0.04084903186016143
-5.166666666666667,0.018171264105265664,0.056787459165834456,-0.036543646409531824
-5.15,0.012489945600736272,0.05003847688814545,-0.033708176934068045
-5.133333333333334,0.007537620521310504,0.0444963159735459,-0.03265126696867982
-5.116666666666666,0.002174244347919585,0.03887281376889727,-0.02801110935230814
-5.1,-0.0020709978930587196,0.03427832652883571,-0.027647359673563986
-5.083333333333333,-0.0062161339459665295,0.030006101950175442,-0.02637096576840351
-5.066666666666666,-0.00870753470870658,0.027471564759846332,-0.020464669355334177
-5.05,-0.011794151579439508,0.02494721034013525,-0.016316528247818568
-5.033333333333333,-0.013707636627065752,0.023033993895704773,-0.00943257991511353
-5.016666666666667,-0.015536895886100967,0.02040903094025843,-0.009627533604222237
-5.0,-0.017200429234983973,0.01809547563070956,-0.011635484195326187
-4.983333333333333,-0.02032481997936039,0.014127466877250442,-0.013592400524811869
-4.966666666666667,-0.023162031229442565,0.0102564724237925,-0.016479049500041504
-4.95,-0.025160155829733855,0.007120915041951526,-0.0166767620172488
-4.933333333333334,-0.026028672136478474,0.0056596734221561655,-0.01061125866611179
-4.916666666666667,-0.026119827001309347,0.005213157754818011,-0.0037359279160576763
-4.9,-0.026279559023260013,0.004533988530085536,0.004044254291067699
-4.883333333333334,-0.027209790337589624,0.0024233035030668134,0.0006140870748082787
-4.866666666666666,-0.028891712663863336,-0.00010782996267925501,-0.0025378711233272726
-4.85,-0.03105957794839663,-0.003329341935093714,-7.774788108088636e-05
-4.833333333333333,-0.03256121819958866,-0.005748187678690741,0.006038206826196419
-4.816666666666666,-0.034137719545067946,-0.007648299552863044,0.007560994006244021
-4.8,-0.03582089026122984,-0.008852220952959079,0.012421741287548983
-4.783333333333333,-0.036378826348349845,-0.008733491215190188,0.02030593159183765
-4.766666666666667,-0.03649043103452505,-0.008121430287602226,0.030841687090200024
-4.75,-0.03646885152081493,-0.008145866650457363,0.03554715822310065
-4.733333333333333,-0.03605338570595238,-0.008122080289498264,0.036137538968239756
-4.716666666666667,-0.03493421902022662,-0.007097422217954305,0.03319088983177977
-4.7,-0.035188567790381174,-0.007049293776356897,0.042406666763119216
-4.683333333333334,-0.036986751142147535,-0.00888212447946545,0.03889783757507856
-4.666666666666667,-0.038901159468022695,-0.01089570858285656,0.03365660157206082
-4.65,-0.04079295504114393,-0.012401035379615342,0.03326894571334282
-4.633333333333334,-0.04208043161119992,-0.013300446253508558,0.03383756639375925
-4.616666666666666,-0.043675216554362725,-0.014114867658745195,0.04247365898139144
-4.6,-0.04576707200784507,-0.015428390901193337,0.04738229162737399
-4.583333333333333,-0.04748628726709098,-0.016310766702287146,0.05547510840504057
-4.566666666666666,-0.04893624111332735,-0.017279603049482645,0.058760542958667075
-4.55,-0.05002241642306294,-0.01768013693195543,0.06160849309900292
-4.533333333333333,-0.051051171169164834,-0.018177429745736804,0.06513820024203104
-4.516666666666667,-0.053310815047470476,-0.01968683281573162,0.06885982137970934
-4.5,-0.0557666837661293,-0.021261093614978573,0.0719271064877107
-4.483333333333333,-0.05759791944108929,-0.021611114139148273,0.07893875001841717
-4.466666666666667,-0.057629319154315094,-0.020472377920366647,0.08660679918381554
-4.45,-0.05559866782352594,-0.017720290637210437,0.08982041519535874
-4.433333333333334,-0.05256743552713158,-0.013967577346807748,0.08821321687261457
-4.416666666666667,-0.048077901387073615,-0.008969060667520767,0.0906572286508551
-4.4,-0.042646037894663584,-0.003254573481734086,0.09364318217805606
-4.383333333333334,-0.03755170850623698,0.002190185667086165,0.1046000983402681
-4.366666666666666,-0.033299117127816504,0.006671845724504067,0.11207124898168778
-4.35,-0.029019747606915777,0.01143070558502344,0.11285317758687584
-4.333333333333333,-0.023159411830001423,0.01837466027292971,0.11807731554649921
-4.316666666666666,-0.01716770573192498,0.025268653058495457,0.12071318039625516
-4.3,-0.010128620905624915,0.033092825151087434,0.12542547795278838
-4.283333333333333,-0.002438874726489785,0.041759357416732965,0.1288143236974735
-4.266666666666667,0.004383018513296927,0.049530184684707775,0.13498287617846663
-4.25,0.010258072562131283,0.05653568979171142,0.14016029906716612
-4.233333333333333,0.014599110238372515,0.062094581611383606,0.1481973208958354
-4.216666666666667,0.018503095905907624,0.06643822628630687,0.15342066483103614
-4.2,0.022173627309183912,0.07077392915107229,0.1591085857815368
-4.183333333333334,0.025366964355507143,0.07455864298844055,0.1622136456023383
-4.166666666666667,0.02995904702722131,0.07930258985274699,0.17066070976411332
-4.15,0.03451473150244796,0.0839529224081545,0.18374835957439384
-4.133333333333334,0.03977662033846694,0.08912668817035213,0.19107647532556485
-4.116666666666666,0.0449801923284892,0.09397741119041761,0.19382084106814118
-4.1,0.05000968480607919,0.09851150906805871,0.1994202365618843
-4.083333333333333,0.054890129499151695,0.10300118926200952,0.2065705109624469
-4.066666666666666,0.059032129909100936,0.10632262972059385,0.21412511050119526
-4.05,0.06332996380093366,0.10966899268708606,0.21802850707132612
-4.033333333333333,0.0678845739271022,0.11379716696964749,0.22210466687083288
-4.016666666666667,0.0731149210636902,0.11872830722947375,0.2242297630501829
-4.0,0.07989615687710615,0.12499633051242834,0.22854342686733492
-3.9833333333333334,0.08602726220385017,0.1306444624457341,0.2333447567243933
-3.966666666666667,0.09210812423249792,0.13593134602578716,0.23456870329189683
-3.95,0.09759650076939333,0.140448857693936,0.23338854309607732
-3.933333333333333,0.10152768887334632,0.14322726883459733,0.22889634163685674
-3.9166666666666665,0.10534487062408615,0.14577674871016633,0.2235511982860223
-3.9,0.10875793222377508,0.1477288504815317,0.22256753510682722
-3.8833333333333333,0.11223897155850772,0.14973296553894713,0.22133926768073195
-3.8666666666666667,0.11612852283527655,0.15245258573200002,0.21897020436327075
-3.85,0.11989841471841675,0.15534984181658357,0.21589562038005827
-3.8333333333333335,0.12411878120283383,0.1585448736230481,0.21338947531039437
-3.816666666666667,0.12812189682839947,0.1616134094377726,0.21221268245138533
-3.8,0.13254647969065428,0.16475195359887118,0.20974633768642606
-3.783333333333333,0.13562185626330417,0.16590202795738107,0.19824308293423282
-3.7666666666666666,0.13764862535257522,0.16597207271102682,0.1893534989991388
-3.75,0.13992049697281084,0.1662299138910207,0.17825507448097877
-3.7333333333333334,0.14254022343173703,0.16736427012505925,0.17365798297463425
-3.716666666666667,0.145844148129348,0.1695016219254988,0.1779037768763399
-3.7,0.14873308327864096,0.1713247671970843,0.18320999655840645
-3.683333333333333,0.15212750541359896,0.17314181480372848,0.1775740771670979
-3.6666666666666665,0.15553419415864037,0.17480925707494444,0.1635547375111688
-3.65,0.15863848640280268,0.17682710965484738,0.14915133366092936
-3.6333333333333333,0.16128445835814567,0.17841987239534854,0.1310055810676278
-3.6166666666666667,0.1627140779922155,0.17913739799665096,0.12009123800125875
-3.6,0.16459390039713612,0.18046291200975828,0.11098105453416567
-3.5833333333333335,0.16602293334144871,0.18106578599505432,0.11092861462608407
-3.566666666666667,0.16720975668447985,0.1814132349622182,0.11162988768535394
-3.55,0.1690968544928355,0.18247727944022918,0.11696706486165327
-3.533333333333333,0.17033231339714147,0.18288637981163058,0.12007073550092902
-3.5166666666666666,0.17034165422910355,0.18187122862327115,0.11369821880166811
-3.5,0.1696805227949636,0.18082512631649703,0.11293032250788068
-3.4833333333333334,0.16841162890534578,0.17922540578172308,0.11711353545313802
-3.466666666666667,0.1662895247492267,0.1766912979183319,0.12099503994765215
-3.45,0.1647980646802202,0.17467421293239363,0.11892252071660728
-3.433333333333333,0.16326757930432387,0.173278200810041,0.10991824758844071
-3.4166666666666665,0.16241769328390562,0.17212930265617013,0.10092850324407276
-3.4,0.16198835792176727,0.17058102679548584,0.08781877485325047
-3.3833333333333333,0.16173959035829727,0.1699410644297087,0.07802426522319515
-3.3666666666666667,0.16112932481848397,0.16975661853742205,0.07415604203512426
-3.35,0.16079171395261488,0.17004461686228844,0.07441626656339352
-3.3333333333333335,0.16127111507623915,0.17116123080264564,0.07414639827473862
-3.316666666666667,0.16131300492338857,0.1711136904765956,0.07184689891827646
-3.3,0.1613444677320789,0.1709905959441313,0.06334159547611322
-3.283333333333333,0.16172222192408747,0.17124689791659956,0.062394520143545656
-3.2666666666666666,0.16150079873824788,0.17045341913356113,0.059736053703001855
-3.25,0.16119538252441218,0.1699462410522135,0.05211997724616815
-3.2333333333333334,0.16175217859108873,0.17041030732903148,0.043190798520323384
-3.216666666666667,0.16245784664829224,0.17079031461164054,0.028197180022820362
-3.2,0.1629968456243021,0.17102962425009088,0.01456250781171363
-3.183333333333333,0.16221731649040194,0.16997808905788908,0.009926913434676181
-3.1666666666666665,0.16048581043278304,0.16787933528917262,0.007879490820678394
-3.15,0.15917701487425537,0.1664807283131968,0.005109557349503924
-3.1333333333333333,0.1583211187398127,0.16567397434449868,-0.005449820980296011
-3.1166666666666667,0.15735940615370264,0.16472473802547116,-0.01758300913443972
-3.1,0.15679647501872473,0.16411919358282553,-0.02757824742433819
-3.0833333333333335,0.1562761843418931,0.16312446870808325,-0.03636188914638937
-3.066666666666667,0.15561803134376945,0.16156771327042857,-0.04788450541658621
-3.05,0.15420485722825852,0.1595162104505706,-0.058721469859052015
-3.033333333333333,0.15259407057402474,0.15727264409717367,-0.07224486789489691
-3.0166666666666666,0.15039351312161842,0.15449529125863,-0.07815593256984317
-3.0,0.14759113319933573,0.15140099089610193,-0.081180752263898
-2.9833333333333334,0.14505227591690514,0.14890655896858884,-0.08784966537099406
-2.966666666666667,0.14307345111789854,0.14686585385872478,-0.09112072082167628
-2.95,0.1421490935139261,0.14526168918917495,-0.09432157160069073
-2.933333333333333,0.14007798844830027,0.1423860396152968,-0.098046063248019
-2.9166666666666665,0.13822647164156854,0.14043276921267986,-0.10129715460589665
-2.9,0.1360749364068591,0.13873517011938172,-0.10342978330196184
-2.8833333333333333,0.1324365197419334,0.13604199508324283,-0.103007111481042
-2.8666666666666667,0.12898778363506194,0.13306429800927616,-0.10321959241307825
-2.85,0.12524713192198317,0.12988778041314464,-0.10341776295421225
-2.8333333333333335,0.12138250618528938,0.12601435989323564,-0.10542554288841863
-2.816666666666667,0.11682377458683423,0.12155082586096361,-0.10475654252823689
-2.8,0.11099714993986223,0.11619221872301581,-0.10418330859798504
-2.783333333333333,0.10487538408746186,0.11120324995628843,-0.10513034029688083
-2.7666666666666666,0.09869668898562906,0.10622315828612479,-0.10887324442382935
-2.75,0.09184646640445858,0.10043187779531337,-0.10814431719915837
-2.7333333333333334,0.0840220125678789,0.0932823375025235,-0.10409920410187117
-2.716666666666667,0.07568406060593327,0.08590948013319713,-0.0964748644251812
-2.7,0.06719707958005397,0.07814471067511139,-0.0890973589322288
-2.683333333333333,0.059313167103774884,0.07089551227269207,-0.0870800926383162
-2.6666666666666665,0.052765706628117255,0.06509506327788549,-0.08858804842028316
-2.65,0.046963093922701864,0.06049606594919041,-0.08854588803251139
-2.6333333333333333,0.041367196992786785,0.05602399041546204,-0.09365851336989955
-2.6166666666666667,0.03570838078541001,0.051779112571289414,-0.09178102193083246
-2.6,0.028822630030269233,0.04622532723891119,-0.09583635328870996
-2.5833333333333335,0.02192907808603209,0.040976023104943776,-0.09735211262492062
-2.566666666666667,0.015523277685297416,0.03632117021196587,-0.09879197617685591
-2.55,0.009205958782562423,0.031324098652302144,-0.09815313849116364
-2.533333333333333,0.0029453669451793675,0.02555098778488796,-0.09589964094964783
-2.5166666666666666,-0.002404654162514936,0.02107321969131546,-0.10053735211184019
-2.5,-0.007834613332986688,0.01697219485473806,-0.09789984094564323
-2.4833333333333334,-0.013303000874171389,0.012301876907909081,-0.09377340135231242
-2.466666666666667,-0.01913600239520988,0.007073515550669499,-0.09396798872713474
-2.45,-0.024975048368122022,0.001838021200730138,-0.09304652391307704
-2.433333333333333,-0.031119964203072045,-0.0041089851265456254,-0.09851100450249184
-2.4166666666666665,-0.03746835640829954,-0.01022898788705682,-0.10519915503247511
-2.4,-0.0433588973233862,-0.016615969377186856,-0.11139228310892983
-2.3833333333333333,-0.04900466598813374,-0.02274840870136141,-0.11662816746740379
-2.3666666666666667,-0.053610355970379775,-0.027047007966748235,-0.1206835967622252
-2.35,-0.05778844981009488,-0.030288592155214667,-0.11970171484149913
-2.3333333333333335,-0.06241193210437666,-0.03384071155584656,-0.11673651574365843
-2.316666666666667,-0.0673474216716103,-0.03769143742192578,-0.11435943723879892
-2.3,-0.07249621688877199,-0.04226153628574958,-0.11668718172003616
-2.283333333333333,-0.07716010124553531,-0.04651343378354739,-0.12044780985091832
-2.2666666666666666,-0.08244648687350994,-0.05149589839369862,-0.12213802342045099
-2.25,-0.08722913971793711,-0.056276064012110445,-0.12078601212938035
-2.2333333333333334,-0.09195901210323715,-0.0604606364213211,-0.11853407352248495
-2.216666666666667,-0.09696418652697861,-0.06468424370833663,-0.11453142122847704
-2.2,-0.10154069717309175,-0.06807931261804459,-0.111610295320769
-2.183333333333333,-0.10636643537858076,-0.07182493618120495,-0.11284976491584245
-2.1666666666666665,-0.11058060736632733,-0.07522676837030683,-0.11513457994929541
-2.15,-0.1146867927296887,-0.07832524330400642,-0.11273377029889639
-2.1333333333333333,-0.11958485533679415,-0.08155214144451997,-0.11318359669940779
-2.1166666666666667,-0.12468571928264763,-0.08507167692595996,-0.11346167251875157
-2.1,-0.12986624886089945,-0.08953037868754833,-0.11586715388477668
-2.0833333333333335,-0.1351443443068789,-0.09404906331820569,-0.11419456492596372
-2.066666666666667,-0.14010050534630958,-0.09755407102681135,-0.10723208844363187
-2.05,-0.14497500395037488,-0.10008333505747381,-0.10095821383780121
-2.033333333333333,-0.14981424326520634,-0.10260877582589162,-0.10678863662160384
-2.0166666666666666,-0.1549653046361811,-0.10602179387009698,-0.11643501023789082
-2.0,-0.16026121907029295,-0.10987789581762705,-0.12002438443989942
-1.9833333333333334,-0.16548128143035767,-0.11385487929316673,-0.12095666353566961
-1.9666666666666666,-0.1713743743784368,-0.11866660210034168,-0.12227637178291613
-1.95,-0.17829363588980734,-0.12455677435999014,-0.12364758342947854
-1.9333333333333333,-0.18413002051218483,-0.12935827234909913,-0.12383593810104153
-1.9166666666666667,-0.18991921945084722,-0.13437942301283684,-0.12298549001021931
-1.9,-0.1949642731218393,-0.13863341667987567,-0.11871301182633964
-1.8833333333333333,-0.19952280607616085,-0.14232832667633402,-0.11343348354937619
-1.8666666666666667,-0.20423069611179917,-0.14632098764913373,-0.10956635291197028
-1.85,-0.20916005703797932,-0.15006444406643535,-0.10654809109380999
-1.8333333333333333,-0.2135411274878061,-0.15357745977033152,-0.09983574451845506
-1.8166666666666667,-0.21798632246564853,-0.15740979531687668,-0.09315897063990895
-1.8,-0.22176282914518766,-0.1610196426224247,-0.09086153734158
-1.7833333333333334,-0.2242302402965985,-0.16416814843563488,-0.09377416855437172
-1.7666666666666666,-0.22650311691388705,-0.16766696335079848,-0.10243922395090999
-1.75,-0.2296720924214538,-0.17173145328369926,-0.10906830459060227
-1.7333333333333334,-0.23235660261877686,-0.17482543431147954,-0.11470958085797858
-1.7166666666666666,-0.23398525191959693,-0.1764686221919241,-0.11386890152706992
-1.7,-0.2358767298433693,-0.17879760359297198,-0.11552302885818523
-1.6833333333333333,-0.23800933199434882,-0.18076761824318183,-0.11031169421659777
-1.6666666666666667,-0.24052721928337784,-0.18258373322005306,-0.09667220519580041
-1.65,-0.24273386450910983,-0.18451187139839365,-0.0937114207704954
-1.6333333333333333,-0.24457187312467016,-0.18629483941612385,-0.09627529177184359
-1.6166666666666667,-0.24697898506531682,-0.1882383377964556,-0.09548548841839576
-1.6,-0.2485046593655308,-0.1890865858694,-0.09572315318072293
-1.5833333333333333,-0.25015123149871804,-0.18991411104723335,-0.0880332398875262
-1.5666666666666667,-0.25158658971291453,-0.19072457261353606,-0.08552465135156916
-1.55,-0.2527649720950896,-0.19153587205154518,-0.08760893533307007
-1.5333333333333334,-0.2538448224625507,-0.19312750963492728,-0.09383613293749549
-1.5166666666666666,-0.2546607083625916,-0.19446112962101023,-0.09794639043215878
-1.5,-0.25542315617531297,-0.1955638701060236,-0.09844666742614001
-1.4833333333333334,-0.2553153068324551,-0.1957653546195163,-0.09871250714506145
-1.4666666666666666,-0.25526246385027673,-0.19592552545162661,-0.096025879534043
-1.45,-0.2547956820331134,-0.1955756691810904,-0.09385914454602737
-1.4333333333333333,-0.2537883836133906,-0.19547022404023814,-0.0930409878358659
-1.4166666666666667,-0.25318978880148324,-0.19528509179550715,-0.08751624184512713
-1.4,-0.25102631448269735,-0.19353519910420283,-0.07836610920781874
-1.3833333333333333,-0.24707305164471743,-0.18998570340540094,-0.07578810092160551
-1.3666666666666667,-0.24288820380673354,-0.18676672080028603,-0.0714096976960865
-1.35,-0.2386968215132244,-0.18419674801731115,-0.06716021845174167
-1.3333333333333333,-0.234441734820624,-0.18182062567450574,-0.06446162881940494
-1.3166666666666667,-0.23071452407903278,-0.1796064370084132,-0.06297862757174842
-1.3,-0.22676503410912321,-0.17738042025618211,-0.06038483087997223
-1.2833333333333334,-0.22292478299037863,-0.17489308744390508,-0.05602730802211081
-1.2666666666666666,-0.2191359558439439,-0.17276060926795755,-0.04989709076035955
-1.25,-0.21554213398720926,-0.17075722176346314,-0.045765854494940625
-1.2333333333333334,-0.2127102938278391,-0.16984521345322576,-0.04166304093384244
-1.2166666666666666,-0.2104754368256908,-0.16959707919145145,-0.034770975473980115
-1.2,-0.207854518468091,-0.16912719013103517,-0.0283009055749792
-1.1833333333333333,-0.20556814914265958,-0.16941907871251113,-0.024358036658554492
-1.1666666666666667,-0.2036467270674683,-0.17023667803823528,-0.024971697080666558
-1.15,-0.2012187719483671,-0.1699915435928366,-0.026196321674901737
-1.1333333333333333,-0.19892961535010897,-0.169368106901109,-0.01968735656507516
-1.1166666666666667,-0.19598242931480558,-0.16775995884913922,-0.015471126637438458
-1.1,-0.1921243942362251,-0.16524706420949917,-0.012816808062660393
-1.0833333333333333,-0.18817690416300617,-0.1625801406155983,-0.01054815817671087
-1.0666666666666667,-0.18421157542539773,-0.16000286062421032,-0.005366233709532053
-1.05,-0.17938775002984161,-0.15666611194870825,0.0038568522007027847
-1.0333333333333334,-0.17418735295459753,-0.15306031063382514,0.011072882168265082
-1.0166666666666666,-0.1691686504499149,-0.14963411814856475,0.012376359402289809
-1.0,-0.16324413273052493,-0.14514627973947355,0.01136862537948919
-0.9833333333333333,-0.15712314677013,-0.140044079138531,0.012848301252089415
-0.9666666666666667,-0.15128962383280065,-0.13512927875873515,0.01615859787929269
-0.95,-0.145039782967735,-0.12964809663512855,0.020015835835987414
-0.9333333333333333,-0.13934104792409874,-0.12469942583849704,0.01926380267399566
-0.9166666666666666,-0.13408532160215778,-0.12040239839353835,0.013393821463728198
-0.9,-0.12896146943367903,-0.11689629915439972,0.007057913664262385
-0.8833333333333333,-0.12380490237250825,-0.11369164198684159,0.0009097191987083858
-0.8666666666666667,-0.11796219218818957,-0.11000731584292,-0.004123146462853295
-0.85,-0.11092250044034983,-0.1048427356373676,-0.007870556835459529
-0.8333333333333334,-0.10423410191192525,-0.09935474376335372,-0.01079536469352409
-0.8166666666666667,-0.09736666366464769,-0.09334855517950207,-0.010691137048488371
-0.8,-0.09046177416220312,-0.08709299977810357,-0.006728342868998994
-0.7833333333333333,-0.0834039963482465,-0.0811761070811448,-0.0020976590542286988
-0.7666666666666667,-0.0762660474569959,-0.07594628541507716,-0.006527335685381805
-0.75,-0.06875015067154575,-0.0706672508716532,-0.009781048095849685
-0.7333333333333333,-0.06185217482153442,-0.06513312074914657,-0.008397128402473442
-0.7166666666666667,-0.05451973492686341,-0.05871171082033204,-0.008779629550119489
-0.7,-0.046416745821141726,-0.05185693665731082,-0.009893332505696063
-0.6833333333333333,-0.037794651039829305,-0.044581744957654025,-0.009941870951053613
-0.6666666666666666,-0.028526766145089925,-0.0366870689266528,-0.006644768902965165
-0.65,-0.01911836168766009,-0.02932647464292684,-0.00910861770936807
-0.6333333333333333,-0.011192472582205912,-0.023046107119407765,-0.009225743242070593
-0.6166666666666667,-0.0025493499528909586,-0.015335774416966496,-0.008692507684756153
-0.6,0.00589719690999567,-0.008024337973881714,-0.007327888722845824
-0.5833333333333334,0.01262359189699428,-0.001773816235677906,1.6671025538024268e-05
-0.5666666666666667,0.020066722909933058,0.0054314645328550045,0.005522490281289981
-0.55,0.026440590488907345,0.0115517742732978,0.007378185091620792
-0.5333333333333333,0.032516553054172295,0.016730158397499906,0.006095446288159897
-0.5166666666666667,0.03827825774329803,0.02150960221257905,-0.0015409876286234352
-0.5,0.04478519640322739,0.027015452218371563,-0.005594773998468227
-0.48333333333333334,0.05084073061249045,0.03262230717302907,-0.004918184049458483
-0.4666666666666667,0.05746989787733523,0.038554824872177776,-0.007863119769341358
-0.45,0.06356081925024615,0.044118362429769416,-0.01172054045964688
-0.43333333333333335,0.07024937336406761,0.050115038408417405,-0.020913921920136545
-0.4166666666666667,0.07710189447507092,0.05657915232141417,-0.02489945645012314
-0.4,0.08433587014623727,0.06360506704093254,-0.02324150204179728
-0.38333333333333336,0.09170658865292777,0.07089868890591981,-0.022700524818997637
-0.36666666666666664,0.09930857484342796,0.0789181163055556,-0.029020333897100424
-0.35,0.10689220857380503,0.08722891546509753,-0.04287984926258486
-0.3333333333333333,0.1147249722687172,0.09574872842289849,-0.05363260156075285
-0.31666666666666665,0.12157471918742835,0.10289924888103093,-0.0653537580632071
-0.3,0.12739656806351699,0.10862805056581452,-0.07589802717309772
-0.2833333333333333,0.1335707434852531,0.11459270187996776,-0.08518733430208209
-0.26666666666666666,0.13922123393082078,0.12000702000071434,-0.0938192497745369
-0.25,0.14246506664072164,0.12365714058874397,-0.09340370423326715
-0.23333333333333334,0.14551231102533047,0.127688970882758,-0.09158904853127164
-0.21666666666666667,0.1477212438368894,0.13097383014085034,-0.09091195699658101
-0.2,0.1494092527889508,0.13303999105307748,-0.09279930665939944
-0.18333333333333332,0.1502430730074257,0.13444659024928873,-0.10356083306934835
-0.16666666666666666,0.15191853427019125,0.13671377137666563,-0.12368311890193846
-0.15,0.15310821041464215,0.1379218332109424,-0.14137687075225272
-0.13333333333333333,0.1539668083641836,0.13927988464452806,-0.1491486426034534
-0.11666666666666667,0.1541707962918317,0.14049882506212313,-0.1552775773527069
-0.1,0.15328659643820808,0.14071883665822948,-0.156964827700942
-0.08333333333333333,0.15173015869644504,0.14045166305946227,-0.1628210158319971
-0.06666666666666667,0.15048803304535777,0.14071979188312847,-0.15863799799603326
-0.05,0.1489799862730965,0.14109081494172765,-0.14668126172521506
-0.03333333333333333,0.14759107249121475,0.14197502356993572,-0.13586681518180185
-0.016666666666666666,0.1467098363157486,0.14326505332526687,-0.1283948153468828
0.0,0.14498545841684857,0.14314299624310706,-0.12306788351873381
0.016666666666666666,0.14311184119686635,0.14341930979824907,-0.11955161064865698
0.03333333333333333,0.14123974043113016,0.14322986076521785,-0.1289122124914622
0.05,0.13868252418029361,0.14183029502258715,-0.13831549731150194
0.06666666666666667,0.13599112333640936,0.1401635251693632,-0.14333699956216311
0.08333333333333333,0.13300176340731143,0.1383197965083696,-0.14156497768005566
0.1,0.1311343960972671,0.13821649599008298,-0.14131647318109541
0.11666666666666667,0.12983559209120132,0.1391477019229704,-0.13985724540619174
0.13333333333333333,0.12726636947722178,0.13946599112863767,-0.13417319174468947
0.15,0.12393475037650449,0.13913299599254023,-0.12981003999421156
0.16666666666666666,0.12010671230270768,0.13798878094580153,-0.12246105141428035
0.18333333333333332,0.11611787941022371,0.13605699135426164,-0.11973817891724212
0.2,0.11254302558168515,0.1342839765852205,-0.11935946071949913
0.21666666666666667,0.10895024018129205,0.13262843213597425,-0.11430355518991002
0.23333333333333334,0.10461691130657508,0.1301082622794663,-0.11008894576550952
0.25,0.10027537602270647,0.12741206781024478,-0.10769250038614997
0.26666666666666666,0.09600062318437054,0.1248398351585867,-0.10813068799986937
0.2833333333333333,0.09219227681867623,0.12245794190443232,-0.10944872199896352
0.3,0.08818147812323525,0.11985768919780866,-0.10979594900981668
0.31666666666666665,0.0846963481211718,0.11730676335978019,-0.10568902965398722
0.3333333333333333,0.08097540137206578,0.11417029336600129,-0.0966522667744198
0.35,0.07699048402531954,0.11088877087945267,-0.0978096760676859
0.36666666666666664,0.07262704660607998,0.10793472841089964,-0.09735391029302581
0.38333333333333336,0.0676193375950391,0.10385247964622149,-0.09985731100419283
0.4,0.06165497571366262,0.09865902031693934,-0.10360055810056533
0.4166666666666667,0.0567617738463574,0.09445156255104636,-0.1044556675482616
0.43333333333333335,0.05175285966463909,0.09065494880369017,-0.10202307003783159
0.45,0.04596162424434698,0.08603311300906445,-0.10155565800950149
0.4666666666666667,0.03936794037780108,0.08027924410499529,-0.10020923169236108
0.48333333333333334,0.03175965326476605,0.07409919535788823,-0.09425959120293127
0.5,0.022654722386936135,0.06611670896499527,-0.09193645843631884
0.5166666666666667,0.01352298194055262,0.05834386603490547,-0.09050128769430099
0.5333333333333333,0.005867697521976828,0.05186540583187823,-0.08483928503309417
0.55,-0.0016911990163107804,0.04562728127899812,-0.07982734690028834
0.5666666666666667,-0.008547141914333842,0.04023895343732401,-0.07909698885140454
0.5833333333333334,-0.014779620716204443,0.03489246374141526,-0.07415611447958191
0.6,-0.021440686714648115,0.02906123799721623,-0.06964172805772947
0.6166666666666667,-0.02735509368588243,0.024039742922439978,-0.06598813205623505
0.6333333333333333,-0.03338320418485103,0.01882118835979668,-0.06652984508034382
0.65,-0.03821443804746616,0.014815459852203727,-0.06580377254893818
0.6666666666666666,-0.04324065104957727,0.010334685718668267,-0.0645543081520876
0.6833333333333333,-0.04833820870518126,0.006117427182296755,-0.05750622956808176
0.7,-0.0533231370183579,0.0017975581362022139,-0.04907828785515728
0.7166666666666667,-0.05779634345244643,-0.0020623353293693723,-0.04301777232928838
0.7333333333333333,-0.06129444161057256,-0.004822293026887227,-0.03877309305565942
0.75,-0.06384573720946378,-0.0070320006544690805,-0.035599571417185276
0.7666666666666667,-0.06658426772342364,-0.010506820393811539,-0.035964017119731274
0.7833333333333333,-0.06950431547255295,-0.014553238861869868,-0.03657848818303753
0.8,-0.07159558320264145,-0.01769526052337994,-0.0326756059573392
0.8166666666666667,-0.074496639999275,-0.02201105931050557,-0.02687305754558466
0.8333333333333334,-0.07699573254266014,-0.02618645508028009,-0.02457458617246715
0.85,-0.08006794127728065,-0.031131343058066467,-0.02495319702902248
0.8666666666666667,-0.0826274351113388,-0.03553997277530348,-0.026266421132371633
0.8833333333333333,-0.0851765004833334,-0.03913844516586705,-0.026431226458620338
0.9,-0.08749562121160401,-0.042786283699547366,-0.025248600058587804
0.9166666666666666,-0.08918636523855436,-0.04616864035443766,-0.02597142066650712
0.9333333333333333,-0.09092516258087774,-0.04986368935467972,-0.0273902883577392
0.95,-0.09231277516959062,-0.05261601928927739,-0.029825606823836275
0.9666666666666667,-0.09478618719005331,-0.056383865619824065,-0.03173712136570657
0.9833333333333333,-0.09748081171160893,-0.060637589912407384,-0.032207848103026716
1.0,-0.10122985738823345,-0.06549087019986069,-0.029945805206935145
1.0166666666666666,-0.10510322616197114,-0.07029857559423322,-0.026159145667785717
1.0333333333333334,-0.10779732904084366,-0.0736392519300833,-0.02278306749862731
1.05,-0.11071126031514966,-0.07711010941176853,-0.02331454262718865
1.0666666666666667,-0.11296892291920244,-0.08013977694383921,-0.02198651582738929
1.0833333333333333,-0.11457687679521565,-0.08214670598950044,-0.01793170984196033
1.1,-0.11666684506087187,-0.08361554388059997,-0.008726088273792072
1.1166666666666667,-0.11876541312666943,-0.08482812333298585,-0.002132719331867719
1.1333333333333333,-0.12000204167613365,-0.08550949819465271,0.004092922566004016
1.15,-0.12089123199912609,-0.08570207281858859,0.004716269933614231
1.1666666666666667,-0.1227920900847475,-0.08683072360998889,0.0009771967207729824
1.1833333333333333,-0.12463732075837164,-0.08770053890957907,0.003999908631081814
1.2,-0.12552584126702024,-0.08705213645316598,0.018944652426724197
1.2166666666666666,-0.12684112760960514,-0.08690591762003728,0.026795399666974643
1.2333333333333334,-0.12746261654481905,-0.08721733884500639,0.02510479964054293
1.25,-0.12676069199350337,-0.08720342871571163,0.022361180065612333
1.2666666666666666,-0.12606185624270572,-0.08679000484577062,0.026942836868673527
1.2833333333333334,-0.12616005950646242,-0.08731543534342469,0.03504916274067237
1.3,-0.1253400009629657,-0.08735830697532528,0.037104575534348594
1.3166666666666667,-0.12475010930666709,-0.08751031003954544,0.028445774979407635
1.3333333333333333,-0.12349719387388891,-0.08695800396753696,0.020843174422873596
1.35,-0.12197151666040852,-0.08586470460133691,0.01965311293914225
1.3666666666666667,-0.11913132900278643,-0.08386038931312673,0.02216707451331993
1.3833333333333333,-0.11712760020307471,-0.08291629257949104,0.023313023362376895
1.4,-0.11514326639438749,-0.08190778784997722,0.02842331406655445
1.4166666666666667,-0.1127522946765486,-0.08054113860268006,0.03334699064329685
1.4333333333333333,-0.10953245617145574,-0.07780451703199447,0.04034091633531064
1.45,-0.10611031388160785,-0.07490868033807888,0.0454251622426535
1.4666666666666666,-0.10234095369135233,-0.07256038903393174,0.04808964702369543
1.4833333333333334,-0.09831062276675334,-0.07005209342098165,0.04764849065277385
1.5,-0.09552524766549901,-0.06906703039841293,0.0384717300031643
1.5166666666666666,-0.0932317212941003,-0.06782769379521425,0.034454457199891694
1.5333333333333334,-0.09027711551110479,-0.06596275854999611,0.03343525481349584
1.55,-0.08688148473263226,-0.06393026601881455,0.036269897496448586
1.5666666666666667,-0.08347168043375139,-0.06118313785603233,0.03492289797439331
1.5833333333333333,-0.07995902583703092,-0.0581025277723258,0.0394386708973242
1.6,-0.07733658742026915,-0.055796447684458725,0.04253727960372392
1.6166666666666667,-0.0734485015218829,-0.052187825408450135,0.04598571015458948
1.6333333333333333,-0.0689867393738914,-0.046986489656281084,0.05238921776647105
1.65,-0.062442493191979045,-0.039746750791032945,0.05161021171224362
1.6666666666666667,-0.05483795682727407,-0.031469806424285623,0.0491122756894871
1.6833333333333333,-0.04824149749449534,-0.024682887453076598,0.04689153806409546
1.7,-0.04203917323789193,-0.018502432913134075,0.0489280939230255
1.7166666666666666,-0.035839621016512994,-0.012930106340915687,0.05053507124795856
1.7333333333333334,-0.028839434778166497,-0.006538299454863725,0.05305213310116573
1.75,-0.020206229452700567,0.0014064041483446885,0.05471029524653367
1.7666666666666666,-0.011471403960801554,0.009878837677212402,0.05674515598187871
1.7833333333333334,-0.002826505023294008,0.018361743310864733,0.060468112253018715
1.8,0.0063109040734895955,0.027267778336270473,0.06552748209694895
1.8166666666666667,0.014992211913605702,0.03547558836223744,0.0744932051352746
1.8333333333333333,0.02365450226440221,0.043539479147139765,0.0803990627870692
1.85,0.033663947210948904,0.05253871705630823,0.08360574035678585
1.8666666666666667,0.04515262118275376,0.06272401317409883,0.08806654951010681
1.8833333333333333,0.05817509956446918,0.07413347103851671,0.09178194879258841
1.9,0.07173254576763646,0.0863020734883474,0.1013940816969228
1.9166666666666667,0.08628650792070301,0.09964494183995597,0.10876402586608697
1.9333333333333333,0.10053461372659585,0.11280613086926378,0.11925082008265006
1.95,0.11479543959794275,0.12574752287706692,0.12914966529943736
1.9666666666666666,0.13006722204722868,0.13939681181986677,0.13338004606335238
1.9833333333333334,0.1438435976364697,0.15169308658134514,0.13659293483019982
2.0,0.15849389731369495,0.16512473014311016,0.14572493277273355
2.0166666666666666,0.17425702379624122,0.17996643837827989,0.16054559639455976
2.033333333333333,0.19023636714515277,0.1949533617383027,0.17381904682307256
2.05,0.20539056394900196,0.20896697003389456,0.18282225349228248
2.066666666666667,0.22011880117165486,0.22234958620497097,0.19055813291903959
2.0833333333333335,0.23463078344614358,0.23600854337604987,0.202825060049051
2.1,0.2496348783020892,0.25031470287390223,0.21542289996576305
2.1166666666666667,0.26443691967161626,0.26416230348821257,0.22720460765773579
2.1333333333333333,0.27883674549513765,0.2780373528755992,0.24023070360795457
2.15,0.29189948126180715,0.290581255027094,0.24792299605513154
2.1666666666666665,0.30446894040327843,0.3025888985059624,0.2547931711638323
2.183333333333333,0.3176364919137208,0.3151279832129351,0.2643188974290743
2.2,0.33167338755740566,0.3288778549451433,0.28522946590639614
2.216666666666667,0.34548521957632755,0.3426173470424362,0.3059979428005279
2.2333333333333334,0.35900130487415355,0.3558598515092803,0.32923264419520576
2.25,0.3718338838464543,0.3677641780481203,0.34456658618708724
2.2666666666666666,0.38450275834313136,0.37971210091683805,0.35989264318393566
2.283333333333333,0.39797569409508,0.3921821270519801,0.3737184650344598
2.3,0.4109165907209012,0.40493441815184844,0.38884657017962493
2.316666666666667,0.42390863599153417,0.41793354917541176,0.40472283660987834
2.3333333333333335,0.43720736161890683,0.43066984685530424,0.4152850833709732
2.35,0.45104560967583834,0.4438338048530853,0.4298720410214795
2.3666666666666667,0.4650522384693044,0.4576565789123108,0.4494303640839137
2.3833333333333333,0.47954272649299057,0.4721314093688279,0.4701452714834713
2.4,0.4948322283220667,0.4872689997121014,0.4886986877596178
2.4166666666666665,0.510302222597236,0.5022289750206979,0.5038701481475277
2.433333333333333,0.5256648305235991,0.5171246852589602,0.5165646041961669
2.45,0.5412084698425517,0.5322379888642121,0.526096080129194
2.466666666666667,0.5557366309929758,0.5465469281457117,0.5327526763875663
2.4833333333333334,0.5694953365026846,0.5599903646784237,0.5444172388942453
2.5,0.583594751200178,0.5736881686765674,0.5495277140153997
2.5166666666666666,0.5977511044591758,0.5874179366665343,0.5553511938281012
2.533333333333333,0.611520081150778,0.6007598367480177,0.5626810872075478
2.55,0.6239438773287549,0.6131631975474553,0.5680857226491095
2.566666666666667,0.6368792490067849,0.6262027461262448,0.5767611495340497
2.5833333333333335,0.6514577472081623,0.6403029835584606,0.5854663956507378
2.6,0.665640519540065,0.6537030038083816,0.591969343521552
2.6166666666666667,0.6792195694211935,0.6663775194235113,0.6029220870078129
2.6333333333333333,0.6917969498415643,0.6787217472273877,0.615741053123742
2.65,0.7036407923999805,0.6907409980461993,0.6243475325902182
2.6666666666666665,0.7145189278543633,0.7026943655906205,0.6314301370786581
2.683333333333333,0.7252123940007887,0.7148381132842919,0.6348575641807299
2.7,0.7356275241072927,0.7264656189328436,0.6411575546543218
2.716666666666667,0.7456193168479084,0.7378719936418072,0.645938134964155
2.7333333333333334,0.7553502458153385,0.748713593549738,0.6490525185337024
2.75,0.7648712009312106,0.7596438889858793,0.6578898571125331
2.7666666666666666,0.7727519690620351,0.7693851898249265,0.6711773213900618
2.783333333333333,0.779431391269814,0.7779453577578069,0.6786463465909283
2.8,0.7869358296344705,0.7870039036652225,0.6837361821393385
2.816666666666667,0.7943062087887611,0.7959011591810411,0.6903641023048573
2.8333333333333335,0.8018783291237522,0.805432443268029,0.6960484055933629
2.85,0.8077801499897703,0.81411755514752,0.7027664140492724
2.8666666666666667,0.8129379811911938,0.8218280746965951,0.7130858464738621
2.8833333333333333,0.8175465556790452,0.829532044129265,0.728515539647095
2.9,0.8223364466020159,0.8376238995147782,0.7425848146346299
2.9166666666666665,0.8279671473278326,0.8464420183014317,0.7527692301289577
2.933333333333333,0.8328706208652817,0.8545112261300797,0.7567592942513472
2.95,0.837086947476199,0.8612223898265796,0.7551348702307277
2.966666666666667,0.8394163450357408,0.865772223479918,0.7530428085980777
2.9833333333333334,0.8405183410266581,0.8693350463123359,0.7487654541286014
3.0,0.841826014762339,0.8736757288357639,0.7529916907313497
3.0166666666666666,0.8424860896630371,0.8772044635251587,0.7581695464024281
3.033333333333333,0.844005926969883,0.8810479918257459,0.7566040622662951
3.05,0.8450862191522748,0.8840685158957681,0.7584356616700653
3.066666666666667,0.8448199818303804,0.8850558812076839,0.742842118828416
3.0833333333333335,0.843101394160913,0.8849051515436988,0.7316448211974083
3.1,0.8399888383365801,0.8833196755741523,0.7178348814663089
3.1166666666666667,0.8361432395894194,0.8802432423475375,0.697202986516705
3.1333333333333333,0.8316714231730745,0.8762361925389794,0.6702893469692206
3.15,0.8251365673722095,0.8702396117776314,0.6425348309651551
3.1666666666666665,0.815971104102551,0.8619687211791707,0.6256243319880599
3.183333333333333,0.8047182559155299,0.8521354141901641,0.6066071227023979
3.2,0.7922003966795701,0.8411519016444363,0.6021953576412483
3.216666666666667,0.7786262406402421,0.8279241551516395,0.5844560798537908
3.2333333333333334,0.7656783023949306,0.8148947326493061,0.5665404779160024
3.25,0.750623130179301,0.8003200469446782,0.5477349831935263
3.2666666666666666,0.7346302381198206,0.7847704943515454,0.5280264660800675
3.283333333333333,0.7173312557124307,0.7683435360819015,0.5113452087208377
3.3,0.6993746012159086,0.7507745844612275,0.49125176109951685
3.316666666666667,0.6810341554457625,0.7329981787658202,0.4665401237115931
3.3333333333333335,0.6639769959319272,0.7167383767661923,0.4479521935056393
3.35,0.6480665007916945,0.7016282900244007,0.43535343997949344
3.3666666666666667,0.6317819955473689,0.6860011962410026,0.42442224819242386
3.3833333333333333,0.6153621712651308,0.6702686908408686,0.4078001407203129
3.4,0.5992824494101089,0.6552606032478536,0.39580801607993316
3.4166666666666665,0.5836792786194865,0.6410969248739592,0.3822710050249669
3.433333333333333,0.567392197776706,0.6262172340317175,0.37065235632414084
3.45,0.549457571011321,0.6098970331092058,0.36066269907440124
3.466666666666667,0.5326292647143208,0.593582686654588,0.3500430423067325
3.4833333333333334,0.5157998130763511,0.5770468103469132,0.33547493386306965
3.5,0.4990974106303236,0.5609415224315607,0.31791393492334985
3.5166666666666666,0.48243072276813975,0.545101834538211,0.30211523876268853
3.533333333333333,0.46603856127067533,0.5293133230702579,0.2833320778137078
3.55,0.4499193485690431,0.5134519889736712,0.26375031848855135
3.566666666666667,0.4341297913310727,0.49803281814751676,0.2508674643977961
3.5833333333333335,0.41950460203383955,0.4839053694595678,0.2411587443482274
3.6,0.4064845813454329,0.47086115889001817,0.2346488409772702
3.6166666666666667,0.39370049625917575,0.45756794715928895,0.23058523811468584
3.6333333333333333,0.3806246169553074,0.4440438024926762,0.22271453201922137
3.65,0.368845754330818,0.4314915089627584,0.2100253764895203
3.6666666666666665,0.35673446459608854,0.41913513921691925,0.1999771557381115
3.683333333333333,0.344353817496239,0.4064030712726342,0.19251426741762245
3.7,0.3314950285490814,0.3927980090972366,0.18334595186981195
3.716666666666667,0.3177238505199826,0.3785734716724952,0.1739128259650874
3.7333333333333334,0.30377701378133554,0.3645927954135787,0.16599003708192028
3.75,0.288384464074316,0.3483847711426154,0.15385079363360224
3.7666666666666666,0.272501098803072,0.3315983033757308,0.14873041084663854
3.783333333333333,0.2560619535262336,0.3138008137064128,0.13709152922837434
3.8,0.2391566311855263,0.29559037023845036,0.1231031925418518
3.816666666666667,0.22246062081915005,0.27825880621269256,0.1114606211953504
3.8333333333333335,0.20547213870116876,0.2601781564491335,0.1007890268970405
3.85,0.1891072680138858,0.24188937488648726,0.08987847457305012
3.8666666666666667,0.1732939907774588,0.22457169505416774,0.08396561450368006
3.8833333333333333,0.15877660109660247,0.20864323526720271,0.08464056454120934
3.9,0.14418992974238917,0.192857492814933,0.08412089507330228
3.9166666666666665,0.13012112527083744,0.17666717559816436,0.07627764923925665
3.933333333333333,0.11723795108888758,0.16088971262306173,0.0635358613428621
3.95,0.10429152593900974,0.1458698082577058,0.0532941430372423
3.966666666666667,0.09152329000836389,0.13102976012971457,0.04751979749223052
3.9833333333333334,0.07941012463473887,0.11645976960010108,0.04476873924936898
4.0,0.06794494536353438,0.1022775201878148,0.04058676946683708
4.016666666666667,0.05688726165940033,0.08867070458414933,0.03489993169833584
4.033333333333333,0.04623626659218753,0.07554655319962153,0.026948061005098122
4.05,0.03638911023812187,0.06366783414450462,0.01814998837334294
4.066666666666666,0.026841903191817586,0.05215830591237305,0.013392773248687788
4.083333333333333,0.017623317764247855,0.04055001065263978,0.007592464346395269
4.1,0.009096571408783548,0.02958646370080366,0.0024637781395868085
4.116666666666666,0.0016348042316740162,0.019940472233772127,-0.004254244146536164
4.133333333333334,-0.006473104305859497,0.010375828815824543,-0.007480273529708206
4.15,-0.013735292744616647,0.0016542956846714015,-0.01271268659288575
4.166666666666667,-0.020193181914964095,-0.006702371571758783,-0.018466919859300032
4.183333333333334,-0.0254852132857414,-0.01344427901746972,-0.022471281383923822
4.2,-0.031730149732254014,-0.020578920788888583,-0.023936812328563206
4.216666666666667,-0.03907414755618635,-0.029134349897770462,-0.017759083168256487
4.233333333333333,-0.04709712483018503,-0.03885962900192677,-0.01566178413906374
4.25,-0.05546345428104928,-0.049133280159874886,-0.015983844337274823
4.266666666666667,-0.06417164828946886,-0.06025275030380561,-0.01388484952614401
4.283333333333333,-0.07365081182492429,-0.0716436376408176,-0.013465570513766994
4.3,-0.08258229449743289,-0.08245134414499432,-0.011226119208275534
4.316666666666666,-0.09073269181237523,-0.09301342378125599,-0.009633311863365773
4.333333333333333,-0.09767126142135438,-0.10204376337755161,-0.016300041470059926
4.35,-0.10361371565844872,-0.11004102361405207,-0.021839166761154823
4.366666666666666,-0.10933176425004935,-0.11782983452931996,-0.024408099102268974
4.383333333333334,-0.11390784248741026,-0.12407868004258613,-0.02383614623631719
4.4,-0.11800183781857647,-0.12949265746538907,-0.020408699286869125
4.416666666666667,-0.12068546456934354,-0.13371148389589946,-0.01953506588691286
4.433333333333334,-0.12312413434587638,-0.13732304089893568,-0.02347530150607911
4.45,-0.12522671159653478,-0.14028266275168821,-0.025930886482304627
4.466666666666667,-0.1251274800482972,-0.1413806468132799,-0.02221922427613814
4.483333333333333,-0.12462221132031845,-0.14246989326172477,-0.019470850407942487
4.5,-0.12297289001155344,-0.1423304714363638,-0.007956626551872565
4.516666666666667,-0.12059092432017632,-0.1408456746845223,0.0005372054216485378
4.533333333333333,-0.11890024197222814,-0.13954210092938946,0.0029648348266770913
4.55,-0.11745548805779536,-0.1390028556283513,0.004474725291559916
4.566666666666666,-0.11592992903427372,-0.13915313972459029,-0.0016143547183150848
4.583333333333333,-0.11417041325633445,-0.13934751971077494,-0.013332627143894816
4.6,-0.11216962455144144,-0.13930481175844145,-0.01986887735914871
4.616666666666666,-0.10989703135512445,-0.13850488765512037,-0.030149051841191946
4.633333333333334,-0.10689084729759629,-0.1370209421314928,-0.03915849183140176
4.65,-0.1035436741930256,-0.13455833041084153,-0.04388302745096379
4.666666666666667,-0.09851589799417139,-0.12979624602802645,-0.036175903336060966
4.683333333333334,-0.09293211787508353,-0.12499160015010494,-0.02786385088768599
4.7,-0.08638582796254757,-0.11972445612480173,-0.018084586855988165
4.716666666666667,-0.07938733399823561,-0.11389561502402598,-0.018489995959410106
4.733333333333333,-0.07209385364696509,-0.10805468019662769,-0.01604259276251424
4.75,-0.06494434150199624,-0.10212112687395171,-0.019158533542614598
4.766666666666667,-0.05804435848177586,-0.09663017885509505,-0.02216287342470664
4.783333333333333,-0.05091768070518524,-0.09142583849578985,-0.026274713869197403
4.8,-0.043189391260401985,-0.08568706171728752,-0.031132049386649707
4.816666666666666,-0.03503469227889273,-0.07862633689788374,-0.03158550999007642
4.833333333333333,-0.027019150449651395,-0.07135701636447178,-0.03346667379934362
4.85,-0.019008603238148923,-0.06401158302247557,-0.03426591156742976
4.866666666666666,-0.012230225049264304,-0.057944153788089585,-0.031250852368202575
4.883333333333334,-0.007330625350283747,-0.05397319525886577,-0.029660652250545264
4.9,-0.0028358160979010763,-0.049614425324301416,-0.03131764512071426
4.916666666666667,0.001909862701393805,-0.044859260674896574,-0.03451965814271897
4.933333333333334,0.005706338973328313,-0.04132354847633415,-0.03855353335868974
4.95,0.009847917650315506,-0.03710355538192106,-0.04024282322348311
4.966666666666667,0.01295488479440541,-0.03372301564659269,-0.03817396821272039
4.983333333333333,0.014985745975809813,-0.031561883729925404,-0.03407007265113983
5.0,0.01720251030049886,-0.028918026847549023,-0.03835219771008166
5.016666666666667,0.019915709530217846,-0.025999708377940033,-0.04339603512176692
5.033333333333333,0.022739064187439262,-0.022657547255892474,-0.044027092414504705
5.05,0.026809354165985615,-0.018139309286001954,-0.04047345145547093
5.066666666666666,0.030780787575645233,-0.013631642237985431,-0.032788045833428286
5.083333333333333,0.03584081453710159,-0.007749817537120375,-0.026022696901986442
5.1,0.04183004003275222,-0.001046142245644198,-0.02126420515114481
5.116666666666666,0.04805020043356613,0.005859640359596031,-0.01695253530878341
5.133333333333334,0.05467924611411281,0.013447476053189735,-0.012750562999878107
5.15,0.06347819395636739,0.022872377423562348,-0.009227946370081412
5.166666666666667,0.07160597202269432,0.03166578320605004,-0.005069273718807854
5.183333333333334,0.07817057205148968,0.03853927951751602,-0.004596303648316643
5.2,0.08470319333769163,0.04568346739028469,-0.00027323332240266257
5.216666666666667,0.0918153557818734,0.05275641343251031,0.002558898110390019
5.233333333333333,0.0972228234407751,0.059034984724104914,0.002706149180965574
5.25,0.10231147520712257,0.06476308180275477,-0.0025801861513898815
5.266666666666667,0.10773305725811055,0.06998665233231399,-0.009837328402340232
5.283333333333333,0.1127454807970943,0.07536616815462797,-0.013485944114900948
5.3,0.11700120279715027,0.08055155474211693,-0.014888661396611332
5.316666666666666,0.12246539787642387,0.08644076793498257,-0.01799570989368674
5.333333333333333,0.12773187019038396,0.09251962006604125,-0.015302971004992836
5.35,0.13208211362562033,0.09776680870299687,-0.013190582866227173
5.366666666666666,0.13663877359145565,0.10251161793369218,-0.021167418389505317
5.383333333333334,0.14151846192881087,0.10693305091922434,-0.03254541516514752
5.4,0.1469976966678573,0.11253413141259956,-0.041395892310206475
5.416666666666667,0.1521089389489324,0.11750030732652159,-0.05140439471334125
5.433333333333334,0.1566487379379353,0.12236859171961335,-0.05465733193348327
5.45,0.16012479309745822,0.12664354291470192,-0.059009749979200214
5.466666666666667,0.1633390597899648,0.1307418405678973,-0.06511198063250924
5.483333333333333,0.16626291499770277,0.13459235725009913,-0.06760553248137238
5.5,0.16803976102360993,0.13679512007965314,-0.06997257623756065
5.516666666666667,0.1697506362274651,0.13880237248406874,-0.0707168317973733
5.533333333333333,0.17038850569354347,0.13951262185912244,-0.07121799689203442
5.55,0.17129824232682364,0.1401545241315067,-0.07192448451554195
5.566666666666666,0.17273563702662145,0.14147358491492726,-0.069478195647116
5.583333333333333,0.17379426020643662,0.14299009577131197,-0.07040513854245123
5.6,0.17445478283841737,0.14488489055463455,-0.06661872517295614
5.616666666666666,0.17581029323120925,0.14767720799656558,-0.06791332624129849
5.633333333333334,0.17796977115380241,0.15127900000120145,-0.0699622722702547
5.65,0.17953746766124046,0.15380707714656291,-0.07068531808344038
5.666666666666667,0.1814451377035211,0.1565662453872224,-0.06376306974469373
5.683333333333334,0.18424574594823126,0.1603764459849123,-0.05689578296378148
5.7,0.1872363172262283,0.16435288177743276,-0.05152461043061259
5.716666666666667,0.1906140062526758,0.16813094538057313,-0.04900120650992788
5.733333333333333,0.19419369521970145,0.17202764140139645,-0.0456722087659676
5.75,0.195733479965101,0.1742230871590742,-0.04185743186675523
5.766666666666667,0.19760099456672978,0.17679852421602593,-0.03769170479904828
5.783333333333333,0.20001716343553821,0.1802603981713879,-0.029127571535602234
5.8,0.20194132498676004,0.18328376614930791,-0.02473000848632656
5.816666666666666,0.20282845000427577,0.18474686947634256,-0.024524241339392
5.833333333333333,0.20292617237423183,0.1846203039879931,-0.02306390890906446
5.85,0.2033677510886852,0.18430675887693027,-0.028324227349748893
5.866666666666666,0.2044362746816197,0.1853318660208622,-0.024123275682896895
5.883333333333334,0.2064262160681037,0.18761906361940964,-0.02026745829866716
5.9,0.20871749431835662,0.18981617016159047,-0.019540261784682586
5.916666666666667,0.209709197872795,0.19164919019353036,-0.015298046543905933
5.933333333333334,0.21033888506954607,0.19246197742452723,-0.023738844684838358
5.95,0.20926868871142312,0.19152251566925999,-0.03083770893515213
5.966666666666667,0.20741029613422093,0.18981021626944186,-0.031204964497482435
5.983333333333333,0.2049271125142271,0.18748795703055002,-0.02753587597436558
6.0,0.20172890812814895,0.18442328993235504,-0.028544372201486694
6.016666666666667,0.19752272588149247,0.18075287307986063,-0.042511542419022434
6.033333333333333,0.19321929314786435,0.17660367571154426,-0.043663677707676075
6.05,0.18904395404712898,0.17228052807409888,-0.04968070400493206
6.066666666666666,0.18426102275075015,0.16774641466743595,-0.0458422645924007
6.083333333333333,0.1800654135214508,0.16366186704620142,-0.04523822017385657
6.1,0.17679489935758574,0.16051763401707328,-0.05188516089252831
6.116666666666666,0.1726189382482266,0.1574643831984977,-0.057067296756367715
6.133333333333334,0.1679184223043909,0.15404627813856464,-0.05673835520445508
6.15,0.16290536976427356,0.14997072083060567,-0.05451500909387584
6.166666666666667,0.1578305362966742,0.1457964982401593,-0.05565631612451886
6.183333333333334,0.1528144832171748,0.14156422954646522,-0.05697181843689798
6.2,0.1487557678327349,0.138594435893524,-0.04849295971692798
6.216666666666667,0.1445533262881824,0.1351457979366035,-0.06761597741455788
6.233333333333333,0.1408471031476587,0.1325210175296417,-0.07839705651140937
6.25,0.13584411391984386,0.12765825603838016,-0.08610673313872973
6.266666666666667,0.13078318134216171,0.12274470345423674,-0.09260081125903386
6.283333333333333,0.12615846332140523,0.11766015741088778,-0.09562331354521339
6.3,0.12081872524556661,0.11279696200829464,-0.09700155264859724
6.316666666666666,0.114480078085942,0.10799736114562776,-0.09606289093689925
6.333333333333333,0.10989773360304177,0.10555513560097655,-0.09199472641779008
6.35,0.10515296865837645,0.1035045572670819,-0.07946819535110647
6.366666666666666,0.097902357573915,0.09886762473168566,-0.06511986632737989
6.383333333333334,0.09115026021294995,0.09337555055994765,-0.06441599245412498
6.4,0.08461886309390389,0.08808354446071671,-0.06774971880449511
6.416666666666667,0.07732718002305457,0.08186637827548125,-0.07050855082647678
6.433333333333334,0.06966133335719767,0.07600506253534359,-0.07259407505515089
6.45,0.06173626280430138,0.07050528015157867,-0.06525060069243326
6.466666666666667,0.05223974832231058,0.06375895324691662,-0.06064367121491346
6.483333333333333,0.04093683474004105,0.05569669652537114,-0.055353550315308225
6.5,0.028900521988222946,0.04660481638917087,-0.05057481258411912
6.516666666666667,0.01676759134680853,0.037058344556794215,-0.0438093310107293
6.533333333333333,0.0046709666933738925,0.027821536480234183,-0.037601050535923566
6.55,-0.007286537995605731,0.018189745293650958,-0.03238546710175828
6.566666666666666,-0.01919435374259344,0.008642965808744012,-0.03647272252759202
6.583333333333333,-0.03013485998728006,0.0003639411780533776,-0.044349395282853664
6.6,-0.041916550897062525,-0.00889973018372679,-0.049532165014701354
6.616666666666666,-0.05339978195977209,-0.018308726449006725,-0.05272803529000224
6.633333333333334,-0.06581172001527462,-0.02878798478273465,-0.052934209784040134
6.65,-0.07817669875497446,-0.039226989337031615,-0.056112533622342496
6.666666666666667,-0.08979933782614093,-0.04865532279941254,-0.061439700823480874
6.683333333333334,-0.10161177945216303,-0.05783674707748629,-0.06253987769228884
6.7,-0.11360394540378861,-0.06714267699767949,-0.06118591271158588
6.716666666666667,-0.12501867200430264,-0.07631377516066976,-0.059905463686965234
6.733333333333333,-0.13498716813315612,-0.08457994675380942,-0.06018213365147795
6.75,-0.1445433803895944,-0.09286004405346014,-0.06594584324245915
6.766666666666667,-0.15451727008857266,-0.1014332227494321,-0.07223405830830269
6.783333333333333,-0.16367800472915642,-0.1089593112565087,-0.07317110624710632
6.8,-0.17277100280760424,-0.11670380013998118,-0.07177186469966451
6.816666666666666,-0.18170083451825347,-0.12388138437804064,-0.07261641803423273
6.833333333333333,-0.1905995041605938,-0.13130385514134277,-0.07438302409366004
6.85,-0.1992627416554157,-0.1391114710418154,-0.07511786475637797
6.866666666666666,-0.20797131181376394,-0.14773480377480333,-0.07733267337761503
6.883333333333334,-0.2171529346997879,-0.15620074005350756,-0.08034565872317105
6.9,-0.22551207598740902,-0.1635469436603254,-0.08181753994972969
6.916666666666667,-0.2330602802865872,-0.1695288351669142,-0.08306959512534044
6.933333333333334,-0.24109910444263605,-0.17636608138510423,-0.08788043613632478
6.95,-0.24938735498891434,-0.18358340676797438,-0.09030183817979075
6.966666666666667,-0.2577622940948627,-0.19093347480340234,-0.08952876001121676
6.983333333333333,-0.26603272214726364,-0.19833409972854138,-0.08687522175607063
7.0,-0.2746979013201266,-0.2059569822732516,-0.08201676400977898
7.016666666666667,-0.2828414920291859,-0.2131058758353267,-0.07632780031503295
7.033333333333333,-0.291240099925889,-0.22114468126791514,-0.07757397439880497
7.05,-0.30030139766281183,-0.22946974261370354,-0.08949802338973775
7.066666666666666,-0.3097349034233894,-0.238212148796849,-0.09878290258647868
7.083333333333333,-0.31822494287672304,-0.2456087320744814,-0.10003675427856555
7.1,-0.32722977783133206,-0.25325957713863134,-0.09870299970820971
7.116666666666666,-0.3361024059710164,-0.26118296885072584,-0.09799831537261455
7.133333333333334,-0.34452579581262033,-0.2694717473317568,-0.1006786676744567
7.15,-0.3541562514217845,-0.2795507634717262,-0.10822374730890275
7.166666666666667,-0.36274370349905355,-0.2882626038236413,-0.10702949550126256
7.183333333333334,-0.37181295099634276,-0.298022542597543,-0.10973213041454574
7.2,-0.3805749838708531,-0.30706041080171304,-0.11684734806102914
7.216666666666667,-0.3899004844936448,-0.31645781319707356,-0.12072311780591433
7.233333333333333,-0.3986079426167793,-0.3258941008977244,-0.1272217393297492
7.25,-0.40748714340514036,-0.33499256233150065,-0.13257999181135027
7.266666666666667,-0.41601914045824107,-0.34333900512000565,-0.13502227045719253
7.283333333333333,-0.4227023808966055,-0.35017214019076187,-0.13048716672216826
7.3,-0.4281590637958534,-0.355967861474761,-0.1274752740617275
7.316666666666666,-0.4327167819282015,-0.3613246525883325,-0.12716809068745685
7.333333333333333,-0.4373532172909475,-0.36726203451008727,-0.1280306923514934
7.35,-0.4418780882247383,-0.37301109005126803,-0.1289811837636878
7.366666666666666,-0.4451620344613799,-0.3779145360432892,-0.12731197905206942
7.383333333333334,-0.4479683408622067,-0.3822609596629517,-0.12559928893924002
7.4,-0.4483494034362165,-0.3845553741487423,-0.1216930810540222
7.416666666666667,-0.4485947756373604,-0.38655632016347485,-0.12202817974415672
7.433333333333334,-0.44902413841668737,-0.3886667923711192,-0.12362053079308742
7.45,-0.4495958270688322,-0.3909355639393665,-0.12355504872779147
7.466666666666667,-0.44929340627343556,-0.3923692345469174,-0.12139857189872233
7.483333333333333,-0.44787476579166025,-0.39226559510676023,-0.11694566008584727
7.5,-0.44660424791098324,-0.392314569724516,-0.11946876062008112
7.516666666666667,-0.44646399086753275,-0.3931728686049684,-0.1199499632112226
7.533333333333333,-0.4480037137010428,-0.395168861650086,-0.11647674915885306
7.55,-0.4503961600331373,-0.39817772263401247,-0.1103832550105372
7.566666666666666,-0.4519363901551202,-0.4012801345416391,-0.10433178566791253
7.583333333333333,-0.45406254022675213,-0.40521290754966194,-0.1101495718176642
7.6,-0.4569788474523183,-0.41033248640849795,-0.11672940396287505
7.616666666666666,-0.45877216617382993,-0.4143495319575979,-0.12258979343271394
7.633333333333334,-0.4595726385638914,-0.4172406245674196,-0.12683902225221666
7.65,-0.45939776490348705,-0.4195835430853351,-0.13442303426941735
7.666666666666667,-0.4573630230749736,-0.41972751029498895,-0.14151484172239553
7.683333333333334,-0.4550169238047269,-0.4195480908610258,-0.14214844478785693
7.7,-0.45259326182140297,-0.4184982744933553,-0.1395365094074697
7.716666666666667,-0.4484199004658555,-0.4160792885053303,-0.12799245075943724
7.733333333333333,-0.4449350910383322,-0.4148168033501621,-0.11869551959780683
7.75,-0.4419226383571731,-0.41438388034754986,-0.11197174653728065
7.766666666666667,-0.4367470141397339,-0.4117734192438267,-0.10397791859697746
7.783333333333333,-0.43015380655747365,-0.4076031971154228,-0.10394045087324763
7.8,-0.42488589844605534,-0.40479517042122526,-0.11436186185174009
7.816666666666666,-0.41936928191364187,-0.4019266697080052,-0.12593663972715238
7.833333333333333,-0.41441238287227505,-0.39977117189344763,-0.13706776935506484
7.85,-0.4095379974294674,-0.39837162262065323,-0.14052512954018997
7.866666666666666,-0.40367327557124416,-0.3965563869078919,-0.14759397145731956
7.883333333333334,-0.3974949829382368,-0.39425908407295546,-0.15909049516805454
7.9,-0.3912517739209902,-0.3918201459844853,-0.16570218720650573
7.916666666666667,-0.3850549661389472,-0.389403432798313,-0.16886872595547936
7.933333333333334,-0.3790737912159183,-0.38671583708948365,-0.16866555387672602
7.95,-0.37231787220185186,-0.38270527161180984,-0.15939310201827234
7.966666666666667,-0.3647748677573467,-0.3775486523505807,-0.1542788383473228
7.983333333333333,-0.3565552162013474,-0.3715825612393803,-0.15482017747620017
8.0,-0.34876907171277277,-0.3667014343077529,-0.15743063208808053
8.016666666666667,-0.34140918140514953,-0.3623186257203771,-0.16156946734022132
8.033333333333333,-0.33321266711379094,-0.3572167657560443,-0.16914763187608342
8.05,-0.32455725503333993,-0.35183603257255686,-0.17843962865038543
8.066666666666666,-0.3158934838539563,-0.3458751359659546,-0.18475213223957376
8.083333333333334,-0.3081920297041331,-0.339993159142212,-0.18389967448778974
8.1,-0.29976704605684684,-0.332777170350738,-0.18566991787802334
8.116666666666667,-0.29154347741366127,-0.3253763292028875,-0.18662060861817747
8.133333333333333,-0.2832644940369297,-0.31785520863878874,-0.1933622724932328
8.15,-0.27465355554570403,-0.3106369534730117,-0.19719956571671696
8.166666666666666,-0.26665235870002035,-0.3035535509318968,-0.1972249849097319
8.183333333333334,-0.25854067046209706,-0.2969280467074391,-0.20038009552037003
8.2,-0.24932043831522674,-0.29041483372237475,-0.20397610926041937
8.216666666666667,-0.24149608768502287,-0.28513108864756775,-0.20720463405410033
8.233333333333333,-0.23419205391339773,-0.2801382444286997,-0.21702314887879062
8.25,-0.22709796040554914,-0.2753592296988952,-0.2252939035791181
8.266666666666667,-0.22087554796136824,-0.27114761599486886,-0.2326785655692585
8.283333333333333,-0.21605642998734684,-0.268277759013042,-0.23826275633223326
8.3,-0.2102286912446755,-0.26473362589314603,-0.24351727840808454
8.316666666666666,-0.20397255564165706,-0.2601965643842757,-0.2445568660162118
8.333333333333334,-0.19762200966118798,-0.2547044976165247,-0.24476066234800123
8.35,-0.18952356156070072,-0.24756862928025808,-0.24379424357485965
8.366666666666667,-0.18052763564901975,-0.23984262703813047,-0.24806465719584087
8.383333333333333,-0.17137289503587386,-0.23119668208805796,-0.25087492242928605
8.4,-0.16224234194474396,-0.22212898238462683,-0.2501871972072177
8.416666666666666,-0.15305627245541523,-0.2130500055800668,-0.24763305910162195
8.433333333333334,-0.14320702346546207,-0.20420260495416373,-0.24281307614086461
8.45,-0.13222802542406253,-0.19409015613594363,-0.23740856726902881
8.466666666666667,-0.1218079710899201,-0.184084964290428,-0.23216379934655829
8.483333333333333,-0.10985971129517957,-0.17242877780256693,-0.22666194968267073
8.5,-0.09810784107100075,-0.16106062085306358,-0.2258494447585999
8.516666666666667,-0.08644084215533811,-0.15035206571763643,-0.2256192597307399
8.533333333333333,-0.07578739626834205,-0.14041995702873095,-0.22338124486391459
8.55,-0.06562541225670056,-0.13038697904870408,-0.21921828895601628
8.566666666666666,-0.056489766434261623,-0.12151443626038176,-0.21407468468443436
8.583333333333334,-0.047945481526869754,-0.112750416939062,-0.2035745430216762
8.6,-0.04031979414851144,-0.10478714164960687,-0.19102240099162007
8.616666666666667,-0.0328274837833768,-0.09687871703545249,-0.18266535921765842
8.633333333333333,-0.02614294652753978,-0.08990316058422686,-0.1809119790538177
8.65,-0.020624589809529633,-0.08399192462483725,-0.18165576948378123
8.666666666666666,-0.013811205904424887,-0.07684835414339262,-0.17544531885718057
8.683333333333334,-0.006519545019610038,-0.06841262126382244,-0.16628459871978618
8.7,-0.00017694694145704607,-0.060755358721439945,-0.16141792440748498
8.716666666666667,0.006580271420251946,-0.053166027130814995,-0.16769968880594616
8.733333333333333,0.012262976626353232,-0.046133959178250854,-0.17006884706112052
8.75,0.016955405937249667,-0.03968998446780239,-0.16135689172710443
8.766666666666667,0.02223296872286804,-0.032434826430908344,-0.15020960043759904
8.783333333333333,0.027747409438456633,-0.024609679170633846,-0.1358578652600614
8.8,0.03216162728407176,-0.019400846581737397,-0.13583288980103783
8.816666666666666,0.0366589475345288,-0.013669647056825052,-0.13652401515050214
8.833333333333334,0.04135471762745195,-0.00825719311895474,-0.13268843484964105
8.85,0.044736579173289936,-0.003916209352360251,-0.12872624042062775
8.866666666666667,0.04798158095236736,0.000615414227903271,-0.13058445582529296
8.883333333333333,0.05157688595931695,0.005996221649187808,-0.12972167808083715
8.9,0.05556068755259386,0.011607253403081807,-0.1242812012771333
8.916666666666666,0.06053543223781678,0.017928061849524533,-0.11818456134751978
8.933333333333334,0.06523566449564681,0.02407632738334666,-0.11854075283491382
8.95,0.07055147777751569,0.030945729769834385,-0.11207485778893514
8.966666666666667,0.07541633434659017,0.036864478478949254,-0.11097525574218364
8.983333333333333,0.0802047749744481,0.04307062968994285,-0.1078044983857419
9.0,0.08293200654402129,0.04730454761025794,-0.1005326219650011
9.016666666666667,0.08610415589569907,0.05243272087394785,-0.08676561786736312
9.033333333333333,0.08885668198597486,0.05719319100011568,-0.08451772472618949
9.05,0.09143611695007989,0.06125809154336459,-0.07894761028429578
9.066666666666666,0.09513263997264829,0.06597424256649423,-0.06894728802026931
9.083333333333334,0.09997664694809882,0.07187573273933917,-0.06583513769925811
9.1,0.1043169957727063,0.07808517153530377,-0.05700828329744351
9.116666666666667,0.10929522626479868,0.08541637192104493,-0.04356317755218014
9.133333333333333,0.11403590780675858,0.09241556919223569,-0.036106785403119346
9.15,0.11810516754923149,0.09839214701174787,-0.024658717631097758
9.166666666666666,0.12132286481782895,0.1041880002467685,-0.017422020576150204
9.183333333333334,0.12385419504914168,0.10972934832465049,-0.010675860945926818
9.2,0.12700176744844793,0.11570131594626168,-0.006216876621992612
9.216666666666667,0.1307058795395342,0.12236502311769899,0.006583759464340905
9.233333333333333,0.13449482101816018,0.12852916621429236,0.01668342150647187
9.25,0.1391715935360348,0.13491997124988414,0.02652176042674206
9.266666666666667,0.14360104564996362,0.14118356281639954,0.04122959366866983
9.283333333333333,0.14675234950107396,0.14609195176273626,0.05492588190139681
9.3,0.1495338884733075,0.1504518885396239,0.059743240953801346
9.316666666666666,0.1525101365676133,0.15539451454721942,0.07337811750457697
9.333333333333334,0.15418213065395645,0.1587947156771402,0.0838090307828272
9.35,0.1562934217213383,0.16174669311729672,0.08954407555573127
9.366666666666667,0.15838117248576766,0.16449720876393706,0.09235770731135876
9.383333333333333,0.16063479685942264,0.16842177843248143,0.1016973820939114
9.4,0.16372349451036905,0.17374283783006314,0.11440276347461742
9.416666666666666,0.1669235728043832,0.17878952042208562,0.12223739229419635
9.433333333333334,0.1679659293932011,0.1813266145242194,0.12254683249939037
9.45,0.16867332274015395,0.1831848570057738,0.11469005487224994
9.466666666666667,0.16746090059664873,0.18415708516589502,0.1090586735986335
9.483333333333333,0.16555744390748092,0.18483955769086075,0.11257435080057004
9.5,0.16271526279173945,0.18455925839804602,0.11387086413616432
9.516666666666667,0.15986772906273283,0.1833241747473669,0.10726810440048666
9.533333333333333,0.15735878807566175,0.1821559354039199,0.09967112544497501
9.55,0.15620517810196521,0.18312827511114121,0.09329220068739959
9.566666666666666,0.15443371752005983,0.18399445806106604,0.09111601216657061
9.583333333333334,0.15285094863528242,0.1853065950927983,0.08839377309722753
9.6,0.1528448359733951,0.18824915465164777,0.08343496294883768
9.616666666666667,0.15218462027018864,0.19012961191805994,0.07639524467715005
9.633333333333333,0.15103325985533386,0.1915041308598207,0.07400169019607533
9.65,0.15155559488205447,0.19385604695249328,0.06960175671342402
9.666666666666666,0.15158732869650368,0.1951860469776498,0.06489979520286458
9.683333333333334,0.15109267375996394,0.19571123839001484,0.06324008139593869
9.7,0.15139473193364103,0.19718123194365103,0.06086060414784914
9.716666666666667,0.15160563704156751,0.19873061710254994,0.05896707245937651
9.733333333333333,0.15029004920782152,0.19933460277403595,0.056913085303314105
9.75,0.14966410574024716,0.20059326535803518,0.05733374971657304
9.766666666666667,0.14783063535366145,0.20100966809064133,0.060702311791329115
9.783333333333333,0.1447446607453736,0.19987301109165648,0.06533521451576886
9.8,0.14275490214168682,0.1997129854734063,0.06815390599314426
9.816666666666666,0.1407747193577039,0.19971971505467545,0.07132270037795693
9.833333333333334,0.13877435048199033,0.19972115159920945,0.07433818747651938
9.85,0.13643274848034523,0.19938766540934302,0.07428181896403614
9.866666666666667,0.1352530783360496,0.19988345071080446,0.0717273496859096
9.883333333333333,0.13269792195455007,0.1995345549528438,0.06859150719364876
9.9,0.12929901486723158,0.19852153338379275,0.06399718296015945
9.916666666666666,0.12509022396904312,0.196314816447453,0.05806920794154049
9.933333333333334,0.12075293940001745,0.19385593868300885,0.056666975020259316
9.95,0.11487990429219176,0.19029433963778686,0.06307174234473789
9.966666666666667,0.10930458171738819,0.18685492683228155,0.06688205357127841
9.983333333333333,0.10336950488224503,0.18271277066081432,0.06507718432840819
10.0,0.09882158985126575,0.17913029655526808,0.06340756380420272
10.016666666666667,0.09372157217520416,0.1744534834370096,0.06364834465158728
10.033333333333333,0.08890353455880583,0.1699811234245558,0.06348519326386631
10.05,0.08396556178538717,0.16547801715363544,0.05905487218639258
10.066666666666666,0.07901837610031653,0.16101940211081617,0.054169620021456276
10.083333333333334,0.07271311836873137,0.15558419385857578,0.052884453352333105
10.1,0.06606326290816744,0.1497363275783395,0.05306914690596725
10.116666666666667,0.05979720511730134,0.14396737333464726,0.05147414724068518
10.133333333333333,0.05320832781252064,0.13735464213530002,0.049666990804704624
10.15,0.04593597077527896,0.12997972886475848,0.0486670966324698
10.166666666666666,0.03910318613793722,0.12250995759756661,0.04816209172599081
10.183333333333334,0.030409816444630266,0.11356866593541196,0.042095782040192056
10.2,0.020801358279010328,0.10443225472449207,0.03824521379404171
10.216666666666667,0.010805481207872872,0.09535792225092504,0.03807358125685431
10.233333333333333,0.0002280607765786912,0.08523228296826754,0.03615491837552338
10.25,-0.00898323609200344,0.07611565346971934,0.029885740069301548
10.266666666666667,-0.01838597416134304,0.06677919521027066,0.02698169830033792
10.283333333333333,-0.02745910399319036,0.05781660022522492,0.025449192875342117
10.3,-0.03552050750595064,0.04941423140097294,0.02425098582731408
10.316666666666666,-0.04393069205719694,0.04038907194213557,0.021036767146504314
10.333333333333334,-0.05178426887492252,0.03175550637517712,0.015805232100877892
10.35,-0.05915987893426332,0.02331207101678259,0.012283359643059127
10.366666666666667,-0.06610743262453114,0.015105338944423377,0.009078180684372387
10.383333333333333,-0.07172309564073018,0.008687024003063287,0.007753048695889764
10.4,-0.07894022648620311,0.0007955434608895125,0.008344747674664466
10.416666666666666,-0.08597868374639907,-0.0077410022567507425,0.012006132908583853
10.433333333333334,-0.09390435367351779,-0.01697499094402478,0.009884766865681504
10.45,-0.10149393944538558,-0.026228586618990364,0.006526285473673899
10.466666666666667,-0.10838640962540659,-0.034887723926543796,0.01054152577268862
10.483333333333333,-0.11487021966404962,-0.04226478117284867,0.015091974846227225
10.5,-0.12183096385891491,-0.04999216687925452,0.018443692574321414
10.516666666666667,-0.12874165163945508,-0.05753840249219224,0.017816933552125477
10.533333333333333,-0.13642565954848118,-0.06597994057846676,0.014340588383962405
10.55,-0.14445246386404217,-0.07489277632876618,0.0122162774412019
10.566666666666666,-0.15102110813855113,-0.08228218287845329,0.013420294793840909
10.583333333333334,-0.15856539722633584,-0.09060743827485672,0.018030213651358
10.6,-0.16557085386088521,-0.09823053102974019,0.023576231231531658
10.616666666666667,-0.17223270872073898,-0.10587980346349143,0.026631702696232232
10.633333333333333,-0.17881703528350962,-0.1140100403841961,0.033720053935804246
10.65,-0.18563680075234368,-0.12198255566284896,0.04161208035820798
10.666666666666666,-0.19214186756621726,-0.12972883442665206,0.044336456481253374
10.683333333333334,-0.19735514066720689,-0.1363520046175125,0.0401324051006041
10.7,-0.20308465769216164,-0.14414111694846354,0.033216347437122304
10.716666666666667,-0.20744462533657124,-0.1502088918171953,0.03188294713413115
10.733333333333333,-0.21068889536238453,-0.15525613739838748,0.028686641915947532
10.75,-0.2128677134617371,-0.1588148208510204,0.035629580826063975
10.766666666666667,-0.21445958031587523,-0.16140762597628233,0.04125570363936245
10.783333333333333,-0.21528512596846092,-0.16324501578402845,0.04631012620392481
10.8,-0.215413019143868,-0.16483351946933406,0.05305371271452827
10.816666666666666,-0.21541845501185702,-0.16603693068802847,0.05218030337841165
10.833333333333334,-0.2160335004857881,-0.16820402593868647,0.053478140384350226
10.85,-0.21525858727359515,-0.16964661711506623,0.046499062864753894
10.866666666666667,-0.21336596409721098,-0.1700573722254372,0.04236036197034694
10.883333333333333,-0.2114122855373314,-0.169653248774816,0.04918626498817733
10.9,-0.20974221164990914,-0.17017651316531754,0.052008737155256654
10.916666666666666,-0.2070456225847016,-0.16988271964812193,0.04870207158183797
10.933333333333334,-0.20447768062273977,-0.16973069505219232,0.03904210635369657
10.95,-0.20047751016339518,-0.1678255402545856,0.02871487891591416
10.966666666666667,-0.19403111437736248,-0.16311424583514025,0.021325088591776373
10.983333333333333,-0.18741892938926666,-0.1573928013691847,0.025057275276776484
11.0,-0.18158111511111855,-0.15271120132257274,0.031808561420483085
11.016666666666667,-0.17446766066789207,-0.14742035078728064,0.03151405950740487
11.033333333333333,-0.16870100016611436,-0.14462452319884161,0.02748480318909376
11.05,-0.16397711211449845,-0.14225008695127447,0.01883028283521097
11.066666666666666,-0.1590656913734831,-0.13912984950308124,0.013653244238695211
11.083333333333334,-0.15220712601377515,-0.13421861335233534,0.010637266095614755
11.1,-0.1450835247967653,-0.12886213032354266,0.009893365219066226
11.116666666666667,-0.13752649509550952,-0.12292534502191246,0.0058547624137564635
11.133333333333333,-0.1301790730279708,-0.1170734111096407,0.0014640504005677282
11.15,-0.12355096495014366,-0.11102833104387971,-0.00016314360816937974
11.166666666666666,-0.11521502300910605,-0.10406648936117885,-0.0010263905635051924
11.183333333333334,-0.10858801689004462,-0.09808292669535632,-0.0026397415707814474
11.2,-0.10312524206755959,-0.09317865034704727,-0.0027295445246844066
11.216666666666667,-0.09772283169131679,-0.08814981512709526,-0.004214733070846219
11.233333333333333,-0.09308536561340613,-0.08366117141073286,-0.006680355341859671
11.25,-0.08703122337131138,-0.07774867759441365,-0.0058748751835940635
11.266666666666667,-0.08091445334296968,-0.07134320245581952,-0.004119161810818775
11.283333333333333,-0.07622645301651376,-0.06647157452054361,-0.004578178954088762
11.3,-0.07028128581429954,-0.06068215612932409,-0.005047892327761461
11.316666666666666,-0.06444611879572078,-0.05568666977132886,-0.008854077337534983
11.333333333333334,-0.05757418287367644,-0.05019409340272895,-0.009181458947322673
11.35,-0.04957889402126868,-0.043382371767908094,-0.007044384271350824
11.366666666666667,-0.04123122343911784,-0.03631177820041105,-0.0024713689768251475
11.383333333333333,-0.03380642546714385,-0.02911342434986754,0.004483069464130384
11.4,-0.025718071739301657,-0.021143352130711633,0.009973708063121176
11.416666666666666,-0.015480803412348046,-0.01081141156275899,0.011806435214521134
11.433333333333334,-0.005515596034154673,-0.0005246130358682011,0.016835497252401622
11.45,0.0044929739783865505,0.009473741589622357,0.020902650916270183
11.466666666666667,0.0153798584835681,0.020398990287012933,0.025601777008183422
11.483333333333333,0.02623092453806516,0.0313832032265112,0.027491662851812593
11.5,0.037281588688072576,0.04267058466226221,0.031710480165460166
11.516666666666667,0.048080167857246524,0.053313371053449306,0.03508894951890702
11.533333333333333,0.060004252622493565,0.06458177961404712,0.037737458155005024
11.55,0.07151463421903612,0.07595271204875988,0.04455093031936856
11.566666666666666,0.0836950269198147,0.08872762296733637,0.049249853739903
11.583333333333334,0.09479738793070637,0.09983960136103881,0.04479556304957887
11.6,0.10506503568869811,0.10985475246284382,0.03564984563545373
11.616666666666667,0.11450445284412596,0.1191238688438822,0.026277698802757942
11.633333333333333,0.12477628719268925,0.12916092771065774,0.01813803470731443
11.65,0.13747926831985832,0.14134611844109082,0.013530415028325079
11.666666666666666,0.14976157787575856,0.15262336087952744,0.005246471731281807
11.683333333333334,0.16249081010219696,0.16358418916995082,0.0007728076758065758
11.7,0.17686777715594482,0.17660032678412066,0.003913341920262808
11.716666666666667,0.190417935692022,0.18901319957942192,0.006986499885260368
11.733333333333333,0.20380079692053843,0.20235447278995836,0.004690168666954469
11.75,0.21696978505418169,0.2149065220962047,-0.007522993090065189
11.766666666666667,0.23015663353300403,0.2269749977751409,-0.008242716111001025
11.783333333333333,0.24245718525191565,0.23829464707827983,-0.007529143257635134
11.8,0.25575441826801915,0.2512533971996018,-0.008570274257628888
11.816666666666666,0.2679502688127564,0.2629451814222193,-0.005157318942349488
11.833333333333334,0.2785330282399851,0.2724060052058076,-0.009594414003998334
11.85,0.289075478928151,0.28218497855800245,-0.014630714466886404
11.866666666666667,0.30014447179817544,0.2927292426556824,-0.012434779453986924
11.883333333333333,0.312118694848622,0.3043903554364072,-0.010069689303887611
11.9,0.3221561393201984,0.3135451114277724,-0.009299543505874554
11.916666666666666,0.3314246594638152,0.3220687973062821,-0.003723836515312131
11.933333333333334,0.341052177472861,0.33095309927449906,-0.0017177213064152295
11.95,0.3511483357570336,0.3404071143453671,-0.006569938333743984
11.966666666666667,0.36170079200640814,0.35061892849303206,-0.002535689612477777
11.983333333333333,0.3711000803624928,0.3601154334121998,0.0047667734942271715
12.0,0.3798195578523415,0.3684465518135448,0.008350779613074615
12.016666666666667,0.3878609350948777,0.3761660865820277,0.012501415479042769
12.033333333333333,0.39454260991415196,0.3825851200467998,0.02638939337222754
12.05,0.4019228258118227,0.3901172956307978,0.03663834441075843
12.066666666666666,0.40933419828638157,0.39782202964525726,0.04587555368985695
12.083333333333334,0.41398907490558445,0.40311165401900817,0.05840260456617868
12.1,0.4172889680655843,0.40697859039573825,0.06777088152301927
12.116666666666667,0.4202193037342281,0.4104164411058571,0.06689673515897017
12.133333333333333,0.42057427664765323,0.4113129814158408,0.07032390985733875
12.15,0.42255127144457627,0.4136873923686378,0.07511784887985111
12.166666666666666,0.42489497512661284,0.4164059155022535,0.08428524256229258
12.183333333333334,0.4255965055959542,0.4185129432802157,0.0964072686332559
12.2,0.4253603070471104,0.42013977604307,0.10952397282368627
12.216666666666667,0.4244027359067036,0.42104941138599244,0.11870659695972884
12.233333333333333,0.42220996203905636,0.42072320634395344,0.1305253222383193
12.25,0.41852415230060824,0.41949455632288246,0.14672874328357036
12.266666666666667,0.414628425829109,0.4179686322048407,0.15996180131798177
12.283333333333333,0.4116333992066798,0.4160469267257909,0.16265888148726287
12.3,0.40812371173460016,0.41255749588658197,0.15469658673297537
12.316666666666666,0.4038710013318835,0.40767446070598934,0.13824241786532565
12.333333333333334,0.39926556093904086,0.40313734475498997,0.12817952499165475
12.35,0.39502355430816033,0.4011487480104009,0.14004403965967288
12.366666666666667,0.39002744304434667,0.39846458832846465,0.14968043009868864
12.383333333333333,0.38612774663214205,0.395810270192686,0.15374192118316754
12.4,0.38244482506800787,0.3928185951361903,0.1520342261285683
12.416666666666666,0.37921879259244595,0.39042598462259687,0.15281072244598937
12.433333333333334,0.3763602578592129,0.388190000617296,0.15458002958257722
12.45,0.3744187969874981,0.3871786794365026,0.1555055789137787
12.466666666666667,0.3731369398015697,0.38685549231612254,0.15345232809201598
12.483333333333333,0.3726202142113098,0.38741174360134983,0.15053341669774997
12.5,0.37080755461462794,0.3869697369759807,0.15290901101765372
12.516666666666667,0.3682778749757272,0.3854500228725783,0.15519191649262423
12.533333333333333,0.36444943004209823,0.3826206044838993,0.1492771529242281
12.55,0.3608030911357338,0.37953093207950156,0.1400528730625453
12.566666666666666,0.3574111460504477,0.3764237743503723,0.13403236645464955
12.583333333333334,0.35324144336658964,0.37267214461102405,0.12743276858640323
12.6,0.34929964199708896,0.36973791528763345,0.12308847722316087
12.616666666666667,0.34535917019525725,0.36601117528309307,0.11494794107505638
12.633333333333333,0.341412375882272,0.36294005288462106,0.11137801945633849
12.65,0.3379880979547737,0.36060086487491605,0.11245999319187218
12.666666666666666,0.33449971488582114,0.3578790738603204,0.11530143395845002
12.683333333333334,0.3289397491084165,0.3537441235729423,0.11613592204750921
12.7,0.3226395681467363,0.34886989324848083,0.11849445487682844
12.716666666666667,0.31625872054820486,0.34308530498620227,0.12247316438289167
12.733333333333333,0.3089953010398221,0.33581572208336563,0.1251521155503797
12.75,0.30175083740795977,0.32886301124034695,0.13059766601773415
12.766666666666667,0.2940698991934506,0.3217773463540139,0.1340476470514842
12.783333333333333,0.28661682679716677,0.31530020391271657,0.13438716487104319
12.8,0.28014604671897053,0.30934395048987373,0.13665373044638873
12.816666666666666,0.2727969185864454,0.3025618162952606,0.14222080955040162
12.833333333333334,0.2662708868279162,0.29612253626385104,0.14886792685138184
12.85,0.2606340230089488,0.29029016993544715,0.15080467493395422
12.866666666666667,0.25559091943986983,0.28559184964714174,0.15361083916814602
12.883333333333333,0.25215256849933015,0.282363529617487,0.15874574032232397
12.9,0.2483776274436615,0.27933911749517565,0.15987419266815037
12.916666666666666,0.24506306258408825,0.2766288306498594,0.1583821234230398
12.933333333333334,0.2397516799672457,0.2716365190955212,0.15345561118412837
12.95,0.2350334135456232,0.266927802118245,0.14858170039045984
12.966666666666667,0.22841792207618264,0.26137754901622345,0.14976596158355102
12.983333333333333,0.22261495521361885,0.25625186447048404,0.15232136130378807
13.0,0.21589435160847786,0.2502264853915619,0.15135687102723216
13.016666666666667,0.20904289996923758,0.24443146435111346,0.14534441689207306
13.033333333333333,0.20181363782092232,0.23803735731340206,0.1374269315414126
13.05,0.19483481596233077,0.2322988439888008,0.13378977716296642
13.066666666666666,0.18848922772632593,0.22801840134158702,0.13379690506136413
13.083333333333334,0.18215874562543122,0.22286247747484988,0.1322211920205917
13.1,0.17555964889755543,0.21714985765141578,0.12947395889167354
13.116666666666667,0.16774436302956178,0.20961445770449438,0.12699360385177932
13.133333333333333,0.1612346123696752,0.20382064124668184,0.12420649025367211
13.15,0.15552311637835375,0.19927409821940884,0.12307336617857705
13.166666666666666,0.14972026545831332,0.1948610692400674,0.12213489313830983
13.183333333333334,0.14367333217303285,0.19018133260455178,0.11954744745641668
13.2,0.13703471575055484,0.18430833229088497,0.11051521272218005
13.216666666666667,0.13026408833316158,0.1785287913189251,0.10425808022843085
13.233333333333333,0.12410880376135017,0.17311624884984872,0.09253094134941942
13.25,0.1175849618760697,0.16764577413164863,0.08320701996865167
13.266666666666667,0.11143332182576987,0.1628832029323376,0.07998732938370658
13.283333333333333,0.10476431119331295,0.15816546441957882,0.07455492766972244
13.3,0.09924285314546477,0.1534497700308555,0.06738676169674623
13.316666666666666,0.09602386623875118,0.14990867484095197,0.06560813013190808
13.333333333333334,0.09327542023216304,0.14631143964602153,0.06377748691435817
13.35,0.08977898006901006,0.14183566492036206,0.05920569184817561
13.366666666666667,0.08602567847401524,0.13733221730762626,0.052358296506703254
13.383333333333333,0.08305827859036877,0.13375652519484163,0.050102677069473044
13.4,0.08107684018208461,0.13032676453529196,0.042416090136959336
13.416666666666666,0.08044731330888738,0.12816238066285993,0.03824427433111048
13.433333333333334,0.08022633182790229,0.12517344635028674,0.0331457788639396
13.45,0.07983440542351306,0.12141512572453583,0.026169164486674036
13.466666666666667,0.07957512175477048,0.11879495152873666,0.024496475617202612
13.483333333333333,0.07968377739078218,0.11698621920810046,0.023977929425953743
13.5,0.08001029330410446,0.11499435830831764,0.021219804938163524
13.516666666666667,0.08014613557816751,0.11277946176094858,0.015235547475919467
13.533333333333333,0.08137424790650286,0.111864914963893,0.013026010283050383
13.55,0.08284658135450444,0.11161393467900868,0.016570897463110773
13.566666666666666,0.08248920286062433,0.11045492603871003,0.021008649053904777
13.583333333333334,0.08091891799035181,0.10834378748039139,0.02481336923536586
13.6,0.0810439954591987,0.10724417984603786,0.028000271820982144
13.616666666666667,0.08103488398490562,0.10601058299720047,0.02466619947447987
13.633333333333333,0.0819506973708565,0.1055831346540454,0.018893691217888434
13.65,0.08307627814597845,0.1048853914575773,0.016206272814165097
13.666666666666666,0.08569224396877853,0.1056438677891988,0.01937445569537631
13.683333333333334,0.08733644565774404,0.10561035315710217,0.02343788165739882
13.7,0.08897198738238579,0.10454362794179829,0.01657133963608483
13.716666666666667,0.09165529934973196,0.10383536118187121,0.007000917484068733
13.733333333333333,0.09386661790836995,0.10316298511933855,-0.0007709985891690191
13.75,0.09494791668313556,0.101655132117169,-0.0013931223684665853
13.766666666666667,0.09825968351201757,0.10209656942852677,-0.00015684458035373298
13.783333333333333,0.10086439836024189,0.10179771001350178,-0.004043670248638057
13.8,0.10152426928063289,0.10022643401658009,-0.007750112791213206
13.816666666666666,0.10214964005797474,0.0985903801655139,-0.006233018562633752
13.833333333333334,0.10310190198138423,0.09705332495311837,0.0026737996148242615
13.85,0.10235382152057802,0.09524266210442502,0.021140867926008586
13.866666666666667,0.10118068891566405,0.0933369367594966,0.032521460596831545
13.883333333333333,0.09906367875884399,0.08980778080800475,0.027313424977106922
13.9,0.0952822157644195,0.08437052625284294,0.019400535998047776
13.916666666666666,0.09140403162074477,0.078623952362652,0.019722748374115473
13.933333333333334,0.0890186415766763,0.07453879495805017,0.020691796436260238
13.95,0.0887723969795585,0.07251445355008838,0.02629239826215617
13.966666666666667,0.0885932257475423,0.07080609601591209,0.02418591697460184
13.983333333333333,0.08890845495311336,0.06948130008591795,0.019762789811918882
14.0,0.08847323580238682,0.06855608701513331,0.008762098541445607
14.016666666666667,0.08897076835732598,0.06827222062839372,0.011225206214458062
14.033333333333333,0.09007952980016627,0.06794565235064533,0.013443181054379475
14.05,0.09095215505104264,0.06690667937612484,0.011835048370627039
14.066666666666666,0.09151868889834273,0.06584819631838908,0.012676020986020402
14.083333333333334,0.09283233572667014,0.06556505855000394,0.013081076694769107
14.1,0.0957830347876209,0.06678307443520125,0.012513904018741405
14.116666666666667,0.0988191319756931,0.06824644949696457,0.013366643457528143
14.133333333333333,0.10128750897056983,0.06954372644423432,0.016984710844972228
14.15,0.10622548703885432,0.0727033225033156,0.02271849048698005
14.166666666666666,0.11123993068336635,0.07621419149330766,0.025237936221034308
14.183333333333334,0.11534462393013258,0.07845277503578095,0.02596485589671821
14.2,0.1192426162672596,0.08117649746642965,0.022601626598373517
14.216666666666667,0.12255508529303744,0.083180371967871,0.018302592233577837
14.233333333333333,0.12649289892626642,0.08519276967851398,0.014623328925275634
14.25,0.12958715069859406,0.08686838052961535,0.012763579051150538
14.266666666666667,0.132482283329425,0.08872106741866358,0.013696912119309379
14.283333333333333,0.1358369023899604,0.09162191796260347,0.018479043369920227
14.3,0.13772424571655326,0.09257958325557673,0.016489146780086145
14.316666666666666,0.13951022873752514,0.0932372021568253,0.012539972200689862
14.333333333333334,0.14018201722482454,0.09264128447669791,0.010124706797248896
14.35,0.14185025655570888,0.09309034565992927,0.007108558442442312
14.366666666666667,0.1435062473221857,0.09316862706322712,0.0009106256870482543
14.383333333333333,0.14649557730728952,0.0942632896763547,-0.006376131565798397
14.4,0.1500266260052717,0.0968725430468093,-0.011071354174563845
14.416666666666666,0.1527339037235757,0.09836514809792372,-0.015146023603513074
14.433333333333334,0.15430219255101035,0.09881219600933483,-0.024636224491016333
14.45,0.15621083734845317,0.0995825367404267,-0.03082243220402547
14.466666666666667,0.15743958313603593,0.1001247252007366,-0.03378519190069861
14.483333333333333,0.15702694978503684,0.09932152835621379,-0.029589116304779915
14.5,0.15686211303447065,0.09875878154080209,-0.027478986894692223
14.516666666666667,0.1559692365368108,0.09700257916569638,-0.03371507586540918
14.533333333333333,0.15410609088430685,0.09366399055591458,-0.04401419203590156
14.55,0.15202241882893638,0.09036369556758524,-0.05392204952386623
14.566666666666666,0.14981630428430498,0.08641453879410882,-0.06443999652194476
14.583333333333334,0.14593850045068688,0.08091997301508445,-0.0721389249721246
14.6,0.14132357255124295,0.0740019863714678,-0.0880821211722255
14.616666666666667,0.13534768093663457,0.06541681313285141,-0.11044221645152999
14.633333333333333,0.12926994370557585,0.057788391538908794,-0.12769004264285327
14.65,0.12298003846736248,0.050845105576797826,-0.14141860871773662
14.666666666666666,0.11601858331336111,0.043569764842706464,-0.15228392003729632
14.683333333333334,0.10913645126128614,0.03752346983479789,-0.15708550230337354
14.7,0.10304926410641128,0.031243212472113695,-0.17537220533102926
14.716666666666667,0.09682647725256058,0.024229909260546516,-0.1941120581665722
14.733333333333333,0.09387014062174888,0.02118403131787484,-0.20026806659166155
14.75,0.09047607041391846,0.01746555566887608,-0.2077064425124747
14.766666666666667,0.08795667967962945,0.014205046935126453,-0.2215552611695078
14.783333333333333,0.0857708286563845,0.012234613569721043,-0.23267251890645999
14.8,0.0853739793701643,0.011077264323490365,-0.24477387713756446
14.816666666666666,0.08524808089617414,0.01003826718206447,-0.2634427236005028
14.833333333333334,0.08509249892616132,0.009343855772280479,-0.27638702347901656
14.85,0.0856307123181438,0.010128482287875936,-0.2842442411593258
14.866666666666667,0.08715857936150433,0.011273678604034144,-0.30086258813524275
14.883333333333333,0.08919814082480408,0.013167534603384939,-0.3114365821371046
14.9,0.09023373628365096,0.013927914655428537,-0.3238292167388484
14.916666666666666,0.08988198615088411,0.013151023832480013,-0.33672778445695967
14.933333333333334,0.08951196296679607,0.01232957308920942,-0.3426827877720503
14.95,0.08797738920962328,0.010227199678595998,-0.347441480573266
14.966666666666667,0.08684230707904131,0.007970759575657729,-0.35897144164300854
14.983333333333333,0.08504310437233206,0.004685706295739604,-0.3720471175234705
15.0,0.08307866616033822,0.0013285769569551325,-0.3840697063719408
15.016666666666667,0.07869879242757595,-0.003836950392754746,-0.4032428621948871
15.033333333333333,0.07424368834137847,-0.008679430998165729,-0.42153021149734726
15.05,0.07054606914652174,-0.012828394822805329,-0.4364975087148953
15.066666666666666,0.06699358169367577,-0.0163657125810704,-0.4493169061248389
15.083333333333334,0.06318473212384478,-0.020654608277749686,-0.4697979129907466
15.1,0.059786931569096015,-0.024951963866134713,-0.4879749259852376
15.116666666666667,0.05669027584130184,-0.029198342056967492,-0.5001646363870267
15.133333333333333,0.0533981995079335,-0.03321717592715754,-0.5128744189867664
15.15,0.049770472792722745,-0.0374902182443325,-0.5229184090335642
15.166666666666666,0.047234517339873286,-0.04131566345988693,-0.5290744307898014
15.183333333333334,0.044670725775716735,-0.04560459405089178,-0.5415640510701197
15.2,0.04299306596783476,-0.049374854677485834,-0.5532762640564772
15.216666666666667,0.04106419255812143,-0.053211960779524864,-0.559636974248725
15.233333333333333,0.039822785805840054,-0.056283392787291754,-0.5727778182478307
15.25,0.037203765806836694,-0.060184158666455705,-0.584968024411138
15.266666666666667,0.032404010980056165,-0.06620513510579588,-0.5953024649459185
15.283333333333333,0.03000032897198321,-0.07045255450227929,-0.6071437678017266
15.3,0.027373952194459854,-0.07540593860608603,-0.6183114566834024
15.316666666666666,0.02408153553046482,-0.0810368675003669,-0.6286606548373771
15.333333333333334,0.02104345315056261,-0.08638313489085143,-0.6393761444278729
15.35,0.01650140909395839,-0.09231618042098823,-0.645823313208286
15.366666666666667,0.010543176258155741,-0.09911008234705937,-0.6490782613660542
15.383333333333333,0.0036853941994468746,-0.10687424944342466,-0.6526529628972018
15.4,-0.003263196541049717,-0.11484924541224299,-0.6570159827369118
15.416666666666666,-0.009078187381498659,-0.12194347660693264,-0.6628939402969479
15.433333333333334,-0.015795669123386244,-0.1296224615666741,-0.6648163263091541
15.45,-0.02066631590285225,-0.1349057763665691,-0.6656218874073121
15.466666666666667,-0.02541196879567898,-0.13963186327725155,-0.6647413559672691
15.483333333333333,-0.0315310354471051,-0.14489166544343335,-0.6619448126530056
15.5,-0.03840301939515976,-0.150835336722539,-0.6588553899742056
15.516666666666667,-0.04720121480057929,-0.1586786103861164,-0.6538146949099328
15.533333333333333,-0.056547965879365315,-0.1666444722055805,-0.6370482924146669
15.55,-0.06728833443252552,-0.176272305063655,-0.6236086389299622
15.566666666666666,-0.07876707083129464,-0.18645376832635233,-0.6290920008742512
15.583333333333334,-0.08988433292324229,-0.19676851977386708,-0.6429223774632676
15.6,-0.10200401664705173,-0.20854887935504773,-0.6487228559273432
15.616666666666667,-0.11392799879991304,-0.22039552623194486,-0.6559117447941095
15.633333333333333,-0.12668972814353316,-0.2314181104753034,-0.6538732313116402
15.65,-0.13848714830927736,-0.24099922792978334,-0.6469783122083727
15.666666666666666,-0.14874845845819476,-0.24894008928826747,-0.6337375228009603
15.683333333333334,-0.15788251610009124,-0.2560876542464619,-0.618358982706094
15.7,-0.16759152631299215,-0.26424118333216,-0.6081330829857323
15.716666666666667,-0.1751314862223327,-0.270949564967242,-0.5985354338753317
15.733333333333333,-0.1820865353501993,-0.2760886447443786,-0.5811840821030417
15.75,-0.18945974167389945,-0.2827100630471135,-0.5644319157223457
15.766666666666667,-0.19649904254150496,-0.28886414212299166,-0.5520047138128408
15.783333333333333,-0.20271018302868132,-0.2942075764874063,-0.5414990830521151
15.8,-0.21067150057921782,-0.301531608949668,-0.5318767446670971
15.816666666666666,-0.2192428105968625,-0.3091195840630087,-0.5179127912502606
15.833333333333334,-0.22586824570801572,-0.31459796684379043,-0.5039463178995895
15.85,-0.23210820154223064,-0.31992117314137325,-0.489821320645203
15.866666666666667,-0.23849522820272182,-0.3247793030389473,-0.4779991066721547
15.883333333333333,-0.2458375742124054,-0.32991919242749934,-0.4730044086918039
15.9,-0.2516443212867144,-0.33406561609018853,-0.46342788500427506
15.916666666666666,-0.25694722223138816,-0.3382568442702478,-0.4538831777847757
15.933333333333334,-0.2622151652294908,-0.34145146857678926,-0.4384157341205996
15.95,-0.2674567482681211,-0.34504469721506853,-0.4285741517606459
15.966666666666667,-0.2724344655673811,-0.3487885176390227,-0.4164198037175777
15.983333333333333,-0.27853090557313376,-0.3531290715856455,-0.40399849980519403
16.0,-0.28306121586684735,-0.3568042924625321,-0.3919504276182671
16.016666666666666,-0.28842140801952737,-0.3616050417013097,-0.37736102902337326
16.033333333333335,-0.29270800550855947,-0.36542465060289714,-0.36283677128778524
16.05,-0.2967638161361508,-0.3684077541870273,-0.35372462600404037
16.066666666666666,-0.29987007692880396,-0.3705976773838194,-0.3416890530226584
16.083333333333332,-0.3025987800670444,-0.37262289949131294,-0.32791890063580226
16.1,-0.3062689286833776,-0.37527639174558974,-0.3150157559424363
16.116666666666667,-0.31025069163442814,-0.37803710590444195,-0.3031359666117183
16.133333333333333,-0.3142007585343207,-0.3803235110820027,-0.28382764318021364
16.15,-0.3183765496489068,-0.38229567672670933,-0.26271460188153345
16.166666666666668,-0.32236048069956186,-0.3841941535607371,-0.24471139967181849
16.183333333333334,-0.32694404535944455,-0.38701105534652186,-0.22560979176913867
16.2,-0.33077286615611895,-0.38919831437596775,-0.21142267626293307
16.216666666666665,-0.3363358401055275,-0.39232391935758787,-0.2002761114004793
16.233333333333334,-0.3416104478243131,-0.3947978502537739,-0.1907788761346273
16.25,-0.34754796426706946,-0.397394590302309,-0.17843457774648347
16.266666666666666,-0.35341092076106684,-0.3995736188984619,-0.16595264321522724
16.283333333333335,-0.35947168085457254,-0.4015216851000573,-0.15478123464973703
16.3,-0.3677536819060654,-0.4043983449917373,-0.14192496488488607
16.316666666666666,-0.37557580579612304,-0.4073041752450401,-0.13054574733644878
16.333333333333332,-0.3816100097516601,-0.40945295916875224,-0.11221045453069614
16.35,-0.3866683345415348,-0.41001962288815363,-0.08692597329538694
16.366666666666667,-0.3905486846266726,-0.4097051134734666,-0.06519729870383215
16.383333333333333,-0.39368136400700665,-0.40978025868218093,-0.062237735170104246
16.4,-0.39749821754363696,-0.4099907848574159,-0.06457657308332869
16.416666666666668,-0.40201489313328903,-0.4101724209349908,-0.05846059719488977
16.433333333333334,-0.40699683390436847,-0.41163265353099093,-0.04653070983725123
16.45,-0.40981897896964997,-0.41161066211514097,-0.034940258183976614
16.466666666666665,-0.4135344009458392,-0.4121979693718805,-0.023404903444882576
16.483333333333334,-0.4166098246135636,-0.412981348273684,-0.02195349351878644
16.5,-0.4192387988262039,-0.413380704167662,-0.03324124442097933
16.516666666666666,-0.4227838946142603,-0.414807476776668,-0.03852833112366785
16.533333333333335,-0.4263947056363172,-0.41606237205104013,-0.032503903487380865
16.55,-0.4290618062997356,-0.41627237332275024,-0.03500385525686343
16.566666666666666,-0.4326980371455545,-0.4168934153499653,-0.0370049903343111
16.583333333333332,-0.43661276237185487,-0.4181119793995596,-0.03902148387502198
16.6,-0.4405311209141923,-0.4196593783337603,-0.041626150940600744
16.616666666666667,-0.44291982675497077,-0.4199819238335518,-0.037435684095138984
16.633333333333333,-0.4456927282932851,-0.420229989767099,-0.03744786680766349
16.65,-0.44835291055488014,-0.420044133454876,-0.03549033934440935
16.666666666666668,-0.44987573260403724,-0.4183919961526469,-0.03049697190812336


==> data/handover_lag_pmf.csv <==
lag_in_seconds,density
0.003179,0.46111111111111047
0.48767070000000007,0.21111111111111036
0.9721624000000002,0.11111111111111072
1.4566541000000004,0.02777777777777768
1.9411458000000004,0.04444444444444429
2.4256375,0.011111111111111072
2.9101292000000005,0.016666666666666607
3.3946209000000005,0.016666666666666607
3.8791126000000005,0.022222222222222143
4.363604300000001,0.0
4.848096000000001,0.016666666666666607
5.332587700000001,0.011111111111111072
5.817079400000002,0.0
6.301571100000001,0.011111111111111072
6.786062800000002,0.0
7.270554500000001,0.005555555555555536
7.7550462000000016,0.005555555555555536
8.2395379,0.005555555555555536
8.724029600000001,0.011111111111111072
9.208521300000001,0.011111111111111072


==> data/meas-00_KL_divergence.csv <==
lag_min,median_car2_3,median_car2_4,median_car3_4,mean_car2_3,mean_car2_4,mean_car3_4
0,0.66259,1.4119,0.48638,2.7975,2.7815,1.2412
0.083333,0.72606,1.2295,0.45531,2.8024,2.7305,1.1308
0.16667,0.64039,1.3723,0.46248,2.7446,2.7294,1.2683
0.25,0.64879,1.2002,0.42952,2.7263,2.717,1.2391
0.33333,0.65359,1.4618,0.43711,2.7216,2.7206,1.21
0.41667,0.58477,1.2848,0.48078,2.7759,2.7775,1.3888
0.5,0.59287,1.1349,0.43187,2.8,2.7652,1.352
0.58333,0.58475,1.1443,0.46542,2.7565,2.746,1.3223
0.66667,0.62016,1.2808,0.43804,2.573,2.7992,1.2614
0.75,0.58939,1.1706,0.3993,2.5917,2.8048,1.2239
0.83333,0.60835,1.2334,0.4252,2.5721,2.8937,1.2793
0.91667,0.5647,0.9851,0.45805,2.4885,2.7468,1.2758
1,0.55123,0.97128,0.46975,2.4894,2.6737,1.2963
1.0833,0.60979,0.95603,0.43563,2.5356,2.6098,1.2133
1.1667,0.53595,0.94018,0.37136,2.5153,2.6281,1.1411
1.25,0.52327,0.92048,0.35191,2.56,2.6281,1.0599
1.3333,0.5788,0.79965,0.33136,2.5166,2.615,1.1016
1.4167,0.52398,0.89279,0.34354,2.4121,2.6118,1.1317
1.5,0.52798,0.79474,0.40832,2.2726,2.5861,1.1248
1.5833,0.50346,0.66683,0.35891,2.3033,2.5719,1.0046
1.6667,0.55545,0.67264,0.33183,2.1446,2.5634,0.91492
1.75,0.47097,0.83235,0.32881,2.0089,2.4697,0.9588
1.8333,0.48953,0.88441,0.29896,2.1059,2.4701,1.0904
1.9167,0.4784,0.76289,0.36973,2.026,2.3901,1.1759
2,0.44421,0.75648,0.29529,1.9271,2.3096,1.0773
2.0833,0.44201,0.84431,0.30126,1.8322,2.3529,0.97639
2.1667,0.45654,0.87438,0.30909,1.8471,2.4514,0.9104
2.25,0.47817,0.78273,0.28143,2.0117,2.4089,0.90499
2.3333,0.4859,0.64867,0.32548,2.1099,2.3548,1.0572
2.4167,0.48815,0.62536,0.34762,2.2595,2.2637,1.1365
2.5,0.3888,0.54905,0.32762,2.2113,2.2992,1.0772
2.5833,0.43624,0.5775,0.33348,2.2223,2.3047,1.017
2.6667,0.41354,0.58921,0.32874,2.2286,2.1478,0.95182
2.75,0.41373,0.59124,0.30487,2.1827,2.2342,1.0869
2.8333,0.42941,0.64436,0.34398,2.1059,2.1207,1.0479
2.9167,0.43355,0.59037,0.2893,2.1351,2.0606,1.049
3,0.32177,0.57727,0.26696,2.0167,2.005,0.92831
3.0833,0.28111,0.60174,0.258,1.8348,1.9695,0.75861
3.1667,0.42596,0.55922,0.26189,2.0198,1.993,0.69634
3.25,0.43221,0.51432,0.28575,2.0555,1.9415,0.89524
3.3333,0.40146,0.47007,0.32093,2.155,1.879,0.93966
3.4167,0.41984,0.54321,0.32901,2.1518,1.8604,0.88612
3.5,0.39934,0.56669,0.31448,2.1092,1.8288,0.95474
3.5833,0.39853,0.57518,0.29348,2.0971,1.865,1.0399
3.6667,0.38094,0.5783,0.31939,2.2681,1.9095,1.1544
3.75,0.40229,0.62162,0.34812,2.2658,1.7247,1.3189
3.8333,0.42881,0.4912,0.35006,2.0974,1.5899,1.3648
3.9167,0.43608,0.61551,0.35616,1.9904,1.6206,1.414
4,0.37491,0.52992,0.30691,2.0873,1.6492,1.4791
4.0833,0.41772,0.4856,0.31251,2.1242,1.5592,1.5646
4.1667,0.39748,0.5244,0.31927,2.2985,1.5205,1.6827
4.25,0.43222,0.4723,0.41044,2.4199,1.5047,1.7624
4.3333,0.43959,0.47144,0.39601,2.507,1.5338,1.8301
4.4167,0.39666,0.46792,0.37097,2.4893,1.6109,1.8653
4.5,0.39995,0.46318,0.37248,2.5846,1.6492,2.0612
4.5833,0.4117,0.44891,0.31893,2.5969,1.6861,2.1043
4.6667,0.36078,0.43441,0.30578,2.5238,1.5959,2.3124
4.75,0.48649,0.42482,0.34245,2.5691,1.5838,2.3497
4.8333,0.44194,0.42162,0.31617,2.4351,1.4524,2.4419
4.9167,0.40973,0.34758,0.29451,2.2796,1.3515,2.2989
5,0.45494,0.39012,0.30659,2.1715,1.2993,2.5707
5.0833,0.43085,0.38043,0.32564,2.2241,1.1517,2.7137
5.1667,0.41052,0.3848,0.33317,2.1951,1.1057,2.791
5.25,0.45774,0.37159,0.3725,2.0968,0.97031,2.8247
5.3333,0.42635,0.35428,0.46927,2.0507,0.89928,2.8927
5.4167,0.43648,0.38353,0.40491,2.1058,0.99862,3.0988
5.5,0.44281,0.37846,0.37116,2.1321,1.1107,3.1301
5.5833,0.53172,0.40551,0.41658,2.3182,1.0779,3.2343
5.6667,0.50274,0.39096,0.41209,2.2425,0.94867,3.3198
5.75,0.42181,0.36813,0.43713,2.3223,1.0686,3.2259
5.8333,0.40963,0.36105,0.42382,2.4096,1.1008,3.2831
5.9167,0.43448,0.35476,0.40979,2.3094,1.1698,3.4551
6,0.40193,0.31733,0.44669,2.3442,1.3073,3.5936
6.0833,0.37759,0.34689,0.41858,2.4492,1.2555,3.6757
6.1667,0.38962,0.34907,0.43259,2.3182,1.3374,3.8869
6.25,0.37991,0.35692,0.42719,2.2413,1.4129,3.8743
6.3333,0.36601,0.37564,0.44032,2.142,1.5309,4.0158
6.4167,0.39005,0.42398,0.37074,2.2047,1.5236,4.1284
6.5,0.41869,0.39336,0.4297,2.1458,1.5754,4.2443
6.5833,0.44064,0.43875,0.53957,2.2694,1.708,4.3109
6.6667,0.46883,0.38052,0.56641,2.3285,1.8401,4.4236
6.75,0.44519,0.43718,0.53329,2.106,1.7927,4.4047
6.8333,0.43938,0.45859,0.44572,2.0687,1.9326,4.3601
6.9167,0.4025,0.437,0.42946,2.0879,2.0368,4.3616
7,0.4864,0.45172,0.36881,2.1991,2.0462,4.4636
7.0833,0.44787,0.38697,0.42565,2.3917,2.0063,4.6543
7.1667,0.39817,0.41432,0.45096,2.3625,2.1909,4.4886
7.25,0.40006,0.494,0.41706,2.3641,2.195,4.5824
7.3333,0.38268,0.49095,0.41211,2.3183,2.2917,4.5767
7.4167,0.40502,0.41843,0.48414,2.3288,2.3518,4.9035
7.5,0.39624,0.44586,0.39011,2.4051,2.4357,4.9118
7.5833,0.4231,0.46713,0.37558,2.3855,2.4895,5.1048
7.6667,0.38302,0.44239,0.4079,2.2246,2.5428,4.9638
7.75,0.35239,0.46064,0.45829,2.1982,2.6315,4.9614
7.8333,0.3208,0.41598,0.41843,2.0223,2.5484,5.0603
7.9167,0.37762,0.39121,0.43329,2.1904,2.5587,5.0968
8,0.52301,0.40769,0.57849,2.268,2.3992,5.2713
8.0833,0.43801,0.32788,0.5465,2.2542,2.5013,5.1522
8.1667,0.49007,0.37782,0.56715,2.1519,2.4909,5.1825
8.25,0.45388,0.42521,0.51434,2.1847,2.4931,5.3864
8.3333,0.40431,0.38684,0.53218,2.212,2.5418,5.3996
8.4167,0.4659,0.43581,0.62788,2.2485,2.349,5.3351
8.5,0.42472,0.35063,0.55772,2.1965,2.504,5.2525
8.5833,0.42551,0.43107,0.62752,2.1943,2.4397,5.2189
8.6667,0.36083,0.39054,0.49939,2.0923,2.4401,5.1754
8.75,0.3835,0.42227,0.52225,2.1218,2.397,5.1318
8.8333,0.48788,0.43199,0.47145,2.1536,2.367,5.0431
8.9167,0.39414,0.37319,0.45299,2.3127,2.3844,5.1651
9,0.42079,0.39717,0.53088,2.2939,2.4428,5.1106
9.0833,0.49752,0.39603,0.57386,2.3177,2.3791,5.1832
9.1667,0.4505,0.37992,0.48963,2.2312,2.4843,5.1279
9.25,0.50663,0.42328,0.44339,2.2503,2.5063,5.0744
9.3333,0.43131,0.38172,0.6065,2.2106,2.3993,5.1769
9.4167,0.49567,0.37237,0.64609,2.3461,2.5162,5.1873
9.5,0.55227,0.3918,0.62087,2.2412,2.4929,5.2073
9.5833,0.48657,0.4016,0.61001,2.1984,2.6297,5.1602
9.6667,0.47743,0.53562,0.61049,2.1093,2.6463,5.3792
9.75,0.44704,0.45083,0.57417,2.2181,2.7906,5.5548
9.8333,0.48533,0.46,0.6231,2.3385,2.6296,5.3188
9.9167,0.45764,0.43888,0.63736,2.2383,2.6061,5.4449
10,0.45297,0.45074,0.48981,2.2282,2.4797,5.4417


==> data/meas-15_rsrp_cdf.csv <==
RSRP,gn_1,gn_2,pc_3,pc_4
-122.0,0.0017035775127768312,0.0,0.0,0.0
-121.9,0.0017035775127768312,0.0,0.0,0.0
-121.80000000000001,0.0017035775127768312,0.0,0.0,0.0
-121.70000000000002,0.0017035775127768312,0.0,0.0,0.0
-121.60000000000002,0.0017035775127768312,0.0,0.0,0.0
-121.50000000000003,0.0017035775127768312,0.0,0.0,0.0
-121.40000000000003,0.0017035775127768312,0.0,0.0,0.0
-121.30000000000004,0.0017035775127768312,0.0,0.0,0.0
-121.20000000000005,0.0017035775127768312,0.0,0.0,0.0
-121.10000000000005,0.0017035775127768312,0.0,0.0,0.0
-121.00000000000006,0.0045996592844974446,0.0,0.0,0.0
-120.90000000000006,0.0045996592844974446,0.0,0.0,0.0
-120.80000000000007,0.0045996592844974446,0.0,0.0,0.0
-120.70000000000007,0.0045996592844974446,0.0,0.0,0.0
-120.60000000000008,0.0045996592844974446,0.0,0.0,0.0
-120.50000000000009,0.0045996592844974446,0.0,0.0,0.0
-120.40000000000009,0.0045996592844974446,0.0,0.0,0.0
-120.3000000000001,0.0045996592844974446,0.0,0.0,0.0
-120.2000000000001,0.0045996592844974446,0.0,0.0,0.0
-120.10000000000011,0.0045996592844974446,0.0,0.0,0.0
-120.00000000000011,0.007155025553662691,0.0,0.0,0.0
-119.90000000000012,0.007155025553662691,0.0,0.0,0.0
-119.80000000000013,0.007155025553662691,0.0,0.0,0.0
-119.70000000000013,0.007155025553662691,0.0,0.0,0.0
-119.60000000000014,0.007155025553662691,0.0,0.0,0.0
-119.50000000000014,0.007155025553662691,0.0,0.0,0.0
-119.40000000000015,0.007155025553662691,0.0,0.0,0.0
-119.30000000000015,0.007155025553662691,0.0,0.0,0.0
-119.20000000000016,0.007155025553662691,0.0,0.0,0.0
-119.10000000000016,0.007155025553662691,0.0,0.0,0.0
-119.00000000000017,0.007155025553662691,0.0,0.0,0.0
-118.90000000000018,0.007155025553662691,0.0,0.0,0.0
-118.80000000000018,0.007155025553662691,0.0,0.0,0.0
-118.70000000000019,0.007155025553662691,0.0,0.0,0.0
-118.6000000000002,0.007155025553662691,0.0,0.0,0.0
-118.5000000000002,0.007155025553662691,0.0,0.0,1.960926577026176e-06
-118.4000000000002,0.007155025553662691,0.0,0.0,1.960926577026176e-06
-118.30000000000021,0.007155025553662691,0.0,0.0,9.804632885130882e-06
-118.20000000000022,0.007155025553662691,0.0,0.0,1.3726486039183234e-05
-118.10000000000022,0.007155025553662691,0.0,0.0,1.7648339193235586e-05
-118.00000000000023,0.016524701873935264,0.0,0.0,2.1570192347287937e-05
-117.90000000000023,0.016524701873935264,0.0,0.0,3.3335751809445e-05
-117.80000000000024,0.016524701873935264,0.0,0.0,4.5101311271602054e-05
-117.70000000000024,0.016524701873935264,0.0,0.0,6.471057704186382e-05
-117.60000000000025,0.016524701873935264,0.0,0.0,9.412447569725647e-05
-117.50000000000026,0.016524701873935264,0.0,0.0,0.0001078509617364397
-117.40000000000026,0.016524701873935264,0.0,0.0,0.00013922578696885852
-117.30000000000027,0.016524701873935264,0.0,0.0,0.00016079597931614647
-117.20000000000027,0.016524701873935264,0.0,0.0,0.0002157019234728794
-117.10000000000028,0.016524701873935264,0.0,0.0,0.00025295952843637677
-117.00000000000028,0.021465076660988076,0.0,0.0,0.0002745297207836647
-116.90000000000029,0.021465076660988076,0.0,0.0,0.0003372793712485023
-116.8000000000003,0.021465076660988076,0.0,0.0,0.0003627714167498426
-116.7000000000003,0.021465076660988076,0.0,0.0,0.0004490521861389944
-116.6000000000003,0.021465076660988076,0.0,0.0,0.0005529812947213818
-116.50000000000031,0.021465076660988076,0.0,0.0,0.0005784733402227221
-116.40000000000032,0.021465076660988076,0.0,0.0,0.0006804415222280832
-116.30000000000032,0.021465076660988076,0.0,0.0,0.0007314256132307638
-116.20000000000033,0.021465076660988076,0.0,0.0,0.0008314328686590988
-116.10000000000034,0.021465076660988076,0.0,0.0,0.00093340105066446
-116.00000000000034,0.04258943781942079,0.0,0.0,0.0009804632885130882
-115.90000000000035,0.04258943781942079,0.0,0.0,0.001102040736288711
-115.80000000000035,0.04258943781942079,0.0,0.0,0.0011589076070224703
-115.70000000000036,0.04258943781942079,0.0,0.0,0.0012726413484899885
-115.60000000000036,0.04258943781942079,0.0,0.0,0.0013981406494196639
-115.50000000000037,0.04258943781942079,0.0,0.0,0.0014628512264615277
-115.40000000000038,0.04258943781942079,0.0,0.0,0.0016079597931614648
-115.30000000000038,0.04258943781942079,0.0,0.0,0.0017236544612060092
-115.20000000000039,0.04258943781942079,0.0,0.0,0.0018942550734072866
-115.10000000000039,0.04258943781942079,0.0,0.0,0.0020609338324545116
-115.0000000000004,0.06081771720613288,0.0,0.0,0.002153097381574742
-114.9000000000004,0.06081771720613288,0.0,0.0,0.002362916525316543
-114.80000000000041,0.06081771720613288,0.0,0.0,0.002453119147859747
-114.70000000000041,0.06081771720613288,0.0,0.0,0.002662938291601548
-114.60000000000042,0.06081771720613288,0.0,0.0,0.0028806011416514536
-114.50000000000043,0.06081771720613288,0.0,0.0,0.0030021785894270765
-114.40000000000043,0.06081771720613288,0.0,0.0,0.0032237632926310346
-114.30000000000044,0.06081771720613288,0.0,0.0,0.0033512235201377362
-114.20000000000044,0.06081771720613288,0.0,0.0,0.0036355578738065317
-114.10000000000045,0.06081771720613288,0.0,0.0,0.0038649862833185942
-114.00000000000045,0.09148211243611584,0.0,0.0,0.00399048558424827
-113.90000000000046,0.09148211243611584,0.0,0.0,0.004245406039261673
-113.80000000000047,0.09148211243611584,0.0,0.0,0.0043865927528075575
-113.70000000000047,0.09148211243611584,0.0,0.0,0.004661122473591222
-113.60000000000048,0.09148211243611584,0.0,1.96174595389897e-06,0.0049297694146438085
-113.50000000000048,0.09148211243611584,0.0,1.96174595389897e-06,0.005068995201612667
-113.40000000000049,0.09148211243611584,0.0,3.92349190779794e-06,0.005425883838631431
-113.3000000000005,0.09148211243611584,0.0,3.92349190779794e-06,0.005580797038216499
-113.2000000000005,0.09148211243611584,0.0,7.84698381559588e-06,0.005896506217117713
-113.1000000000005,0.09148211243611584,0.0,1.765571358509073e-05,0.006235746514943241
-113.00000000000051,0.14821124361158433,0.002716776092370387,2.1579205492888667e-05,0.006398503420836414
-112.90000000000052,0.14821124361158433,0.002716776092370387,2.9426189308484547e-05,0.006771079470471388
-112.80000000000052,0.14821124361158433,0.002716776092370387,3.531142717018146e-05,0.006976976761059136
-112.70000000000053,0.14821124361158433,0.002716776092370387,4.512015693967631e-05,0.007388771342234634
-112.60000000000053,0.14821124361158433,0.002716776092370387,5.88523786169691e-05,0.007833901675219575
-112.50000000000054,0.14821124361158433,0.002716776092370387,7.454634624816085e-05,0.008012345993728957
-112.40000000000055,0.14821124361158433,0.002716776092370387,8.239333006375673e-05,0.00841629686859635
-112.30000000000055,0.14821124361158433,0.002716776092370387,9.416380578715055e-05,0.008649647131262464
-112.20000000000056,0.14821124361158433,0.002716776092370387,0.00012751348700343305,0.009055558932706882
-112.10000000000056,0.14821124361158433,0.002716776092370387,0.00018440411966650318,0.009469314440459406
-112.00000000000057,0.19335604770017037,0.00996151233869142,0.00021383030897498772,0.00964187597923771
-111.90000000000057,0.19335604770017037,0.00996151233869142,0.00027072094163805785,0.010094850018530756
-111.80000000000058,0.19335604770017037,0.00996151233869142,0.00029033840117704754,0.010338004914082002
-111.70000000000059,0.19335604770017037,0.00996151233869142,0.000327611574301128,0.01070862003713995
-111.60000000000059,0.19335604770017037,0.00996151233869142,0.0003962726826875919,0.011151789443547866
-111.5000000000006,0.19335604770017037,0.00996151233869142,0.0004374693477194703,0.01138513970621398
-111.4000000000006,0.19335604770017037,0.00996151233869142,0.0005100539480137322,0.011761637609003006
-111.30000000000061,0.19335604770017037,0.00996151233869142,0.0005473271211378126,0.011957730266705624
-111.20000000000061,0.19335604770017037,0.00996151233869142,0.0006238352133398725,0.012342071875802755
-111.10000000000062,0.19335604770017037,0.00996151233869142,0.0007435017165277096,0.012789163135364722
-111.00000000000063,0.2233390119250426,0.015621462531129726,0.0007945071113290828,0.01299506042595247
-110.90000000000063,0.2233390119250426,0.015621462531129726,0.0009082883766552231,0.013497057629671171
-110.80000000000064,0.2233390119250426,0.015621462531129726,0.0009769494850416871,0.013693150287373789
-110.70000000000064,0.2233390119250426,0.015621462531129726,0.001108386463952918,0.014095140235664156
-110.60000000000065,0.2233390119250426,0.015621462531129726,0.001243746934771947,0.014455950725836973
-110.50000000000065,0.2233390119250426,0.015621462531129726,0.0013182932810201077,0.014675574502463904
-110.40000000000066,0.2233390119250426,0.015621462531129726,0.0014654242275625303,0.015008932020558355
-110.30000000000067,0.2233390119250426,0.015621462531129726,0.0015419323197645902,0.015193259118798815
-110.20000000000067,0.2233390119250426,0.015621462531129726,0.0017106424717999017,0.015581522581049998
-110.10000000000068,0.2233390119250426,0.015621462531129726,0.0018616969102501224,0.01595998141041605
-110.00000000000068,0.24514480408858605,0.02196060674666063,0.0019225110348209905,0.016132542949194355
-109.90000000000069,0.24514480408858605,0.02196060674666063,0.002138303089749877,0.016460017687557726
-109.8000000000007,0.24514480408858605,0.02196060674666063,0.00220892594409024,0.016640422932644134
-109.7000000000007,0.24514480408858605,0.02196060674666063,0.002407062285434036,0.016977702303892638
-109.6000000000007,0.24514480408858605,0.02196060674666063,0.002603236880823933,0.017342434647219507
-109.50000000000071,0.24514480408858605,0.02196060674666063,0.0027052476704266795,0.01754244915807618
-109.40000000000072,0.24514480408858605,0.02196060674666063,0.0028837665522314856,0.017954243739251675
-109.30000000000072,0.24514480408858605,0.02196060674666063,0.0029563511525257475,0.018193476781648867
-109.20000000000073,0.24514480408858605,0.02196060674666063,0.0031505640019617457,0.01863860711463381
-109.10000000000073,0.24514480408858605,0.02196060674666063,0.003382050024521824,0.019066089108425516
-109.00000000000074,0.26729131175468485,0.03554448720851257,0.0034860225600784694,0.019313165857130814
-108.90000000000074,0.26729131175468485,0.03554448720851257,0.0037547817557626283,0.0197465306306536
-108.80000000000075,0.26729131175468485,0.03554448720851257,0.003911721432074546,0.020005372938821056
-108.70000000000076,0.26729131175468485,0.03554448720851257,0.004156939676311917,0.02047403439073031
-108.60000000000076,0.26729131175468485,0.03554448720851257,0.004370769985286905,0.021036820318336823
-108.50000000000077,0.26729131175468485,0.03554448720851257,0.0044727807748896516,0.021338803011198854
-108.40000000000077,0.26729131175468485,0.03554448720851257,0.004698381559588033,0.021954533956385074
-108.30000000000078,0.26729131175468485,0.03554448720851257,0.004804315841098577,0.022256516649247104
-108.20000000000078,0.26729131175468485,0.03554448720851257,0.00498871996076508,0.022866364814702247
-108.10000000000079,0.26729131175468485,0.03554448720851257,0.0052515939185875425,0.02343895537519389
-108.0000000000008,0.2863713798977854,0.0427892234548336,0.005373222167729279,0.023709563242823504
-107.9000000000008,0.2863713798977854,0.0427892234548336,0.005585090730750367,0.024288036583046225
-107.80000000000081,0.2863713798977854,0.0427892234548336,0.0057008337420304065,0.024564527230406915
-107.70000000000081,0.2863713798977854,0.0427892234548336,0.005971554683668464,0.025101821112512086
-107.60000000000082,0.2863713798977854,0.0427892234548336,0.006248160863168219,0.025631271288309155
-107.50000000000082,0.2863713798977854,0.0427892234548336,0.006367827366356056,0.025907761935669845
-107.40000000000083,0.2863713798977854,0.0427892234548336,0.006650318783717508,0.026409759139388547
-107.30000000000084,0.2863713798977854,0.0427892234548336,0.0067935262383521326,0.026694093493057344
-107.20000000000084,0.2863713798977854,0.0427892234548336,0.007077979401667483,0.027219621815700357
-107.10000000000085,0.2863713798977854,0.0427892234548336,0.007366356056890631,0.027707892533379876
-107.00000000000085,0.30545144804088586,0.04958116368575957,0.007529180971064245,0.027954969282085174
-106.90000000000086,0.30545144804088586,0.04958116368575957,0.007837175085826384,0.028443239999764693
-106.80000000000086,0.30545144804088586,0.04958116368575957,0.008011770475723393,0.0286609028498146
-106.70000000000087,0.30545144804088586,0.04958116368575957,0.008315841098577734,0.029184470245880587
-106.60000000000088,0.30545144804088586,0.04958116368575957,0.008698381559588034,0.02971195949510063
-106.50000000000088,0.30545144804088586,0.04958116368575957,0.008894556154977931,0.029959036243805928
-106.40000000000089,0.30545144804088586,0.04958116368575957,0.009318293281020108,0.03061398572053267
-106.30000000000089,0.30545144804088586,0.04958116368575957,0.009547817557626287,0.030951265091781175
-106.2000000000009,0.30545144804088586,0.04958116368575957,0.010010789602746444,0.03172779201628354
-106.1000000000009,0.30545144804088586,0.04958116368575957,0.010463952918097106,0.03258863878359803
-106.00000000000091,0.3293015332197615,0.06576862123613313,0.010658165767533104,0.03310828432650997
-105.90000000000092,0.3293015332197615,0.06576862123613313,0.011089749877390876,0.03427307471326352
-105.80000000000092,0.3293015332197615,0.06576862123613313,0.011297694948504168,0.03513196055400098
-105.70000000000093,0.3293015332197615,0.06576862123613313,0.011719470328592446,0.03726152681665141
-105.60000000000093,0.3293015332197615,0.06576862123613313,0.012078469838155957,0.040018589583950215
-105.50000000000094,0.3293015332197615,0.06576862123613313,0.01230210887690044,0.04189127446501021
-105.40000000000094,0.3293015332197615,0.06576862123613313,0.012714075527219225,0.04677986442153647
-105.30000000000095,0.3293015332197615,0.06576862123613313,0.012904364884747424,0.05005265087859316
-105.20000000000095,0.3293015332197615,0.06576862123613313,0.013335948994605197,0.05721787659104681
-105.10000000000096,0.3293015332197615,0.06576862123613313,0.01369298675821481,0.06607930379262811
-105.00000000000097,0.35008517887563884,0.08320126782884311,0.013887199607650808,0.07102868247304217
-104.90000000000097,0.35008517887563884,0.08320126782884311,0.014295242766061794,0.08234322882248321
-104.80000000000098,0.35008517887563884,0.08320126782884311,0.014505149583128983,0.08921039369522889
-104.70000000000098,0.35008517887563884,0.08320126782884311,0.014893575282000979,0.10380753113461175
-104.60000000000099,0.35008517887563884,0.08320126782884311,0.015295733202550267,0.12056364873530043
-104.500000000001,0.35008517887563884,0.08320126782884311,0.015527219225110345,0.12912897602375076
-104.400000000001,0.35008517887563884,0.08320126782884311,0.015970573810691512,0.14710478995534973
-104.300000000001,0.35008517887563884,0.08320126782884311,0.016176557135850905,0.15671529110935503
-104.20000000000101,0.35008517887563884,0.08320126782884311,0.016596370769985283,0.17706970897888674
-104.10000000000102,0.35008517887563884,0.08320126782884311,0.01709857773418342,0.19887521251541782
-104.00000000000102,0.3706984667802385,0.10867104369481549,0.017369298675821477,0.20933479487727544
-103.90000000000103,0.3706984667802385,0.10867104369481549,0.01784404119666503,0.2295950882711099
-103.80000000000103,0.3706984667802385,0.10867104369481549,0.018085335948994603,0.23960365752025148
-103.70000000000104,0.3706984667802385,0.10867104369481549,0.018558116723884254,0.26101305388822327
-103.60000000000105,0.3706984667802385,0.10867104369481549,0.01908386463952918,0.28020464229757847
-103.50000000000105,0.3706984667802385,0.10867104369481549,0.019334968121628247,0.2889405701982301
-103.40000000000106,0.3706984667802385,0.10867104369481549,0.01986267778322707,0.3055358918196026
-103.30000000000106,0.3706984667802385,0.10867104369481549,0.020109857773418338,0.3137031510129166
-103.20000000000107,0.3706984667802385,0.10867104369481549,0.020576753310446293,0.32841206126718997
-103.10000000000107,0.3706984667802385,0.10867104369481549,0.021124080431584105,0.3421385473063732
-103.00000000000108,0.40034071550255534,0.13912157573013356,0.021375183913683173,0.3484605745907056
-102.90000000000109,0.40034071550255534,0.13912157573013356,0.021869543894065712,0.3589240788057173
-102.80000000000109,0.40034071550255534,0.13912157573013356,0.02211672388425698,0.3633440073103343
-102.7000000000011,0.40034071550255534,0.13912157573013356,0.022640510053948005,0.37128968180044436
-102.6000000000011,0.40034071550255534,0.13912157573013356,0.023138793526238342,0.3795177297176462
-102.50000000000111,0.40034071550255534,0.13912157573013356,0.0234055909759686,0.3837199953722133
-102.40000000000111,0.40034071550255534,0.13912157573013356,0.023852869053457567,0.39359914346727115
-102.30000000000112,0.40034071550255534,0.13912157573013356,0.02409808729769494,0.3989348246833594
-102.20000000000113,0.40034071550255534,0.13912157573013356,0.024541441883276106,0.4110494290762271
-102.10000000000113,0.40034071550255534,0.13912157573013356,0.024974987739087778,0.4252896778785912
-102.00000000000114,0.42947189097103916,0.1814580031695721,0.02521628249141735,0.4333588907430539
-101.90000000000114,0.42947189097103916,0.1814580031695721,0.025718489455615487,0.4524249798514794
-101.80000000000115,0.42947189097103916,0.1814580031695721,0.02590485532123589,0.4632532164098179
-101.70000000000115,0.42947189097103916,0.1814580031695721,0.02637959784207944,0.48710004451303324
-101.60000000000116,0.42947189097103916,0.1814580031695721,0.026844531633153493,0.5110743328437553
-101.50000000000117,0.42947189097103916,0.1814580031695721,0.027093673369298663,0.5226261513090165
-101.40000000000117,0.42947189097103916,0.1814580031695721,0.027535066208925933,0.5446748097410988
-101.30000000000118,0.42947189097103916,0.1814580031695721,0.027741049534085325,0.5559520984855764
-101.20000000000118,0.42947189097103916,0.1814580031695721,0.028170671897989198,0.5780125224771209
-101.10000000000119,0.42947189097103916,0.1814580031695721,0.028645414418832747,0.5996376207685655
-101.0000000000012,0.46507666098807493,0.3795562599049128,0.028878862187346723,0.6100717110849219
-100.9000000000012,0.46507666098807493,0.3795562599049128,0.029275134870034317,0.6278730025511655
-100.8000000000012,0.46507666098807493,0.3795562599049128,0.029565473271211364,0.6355461082470689
-100.70000000000121,0.46507666098807493,0.3795562599049128,0.030044139283962712,0.6501765814382612
-100.60000000000122,0.46507666098807493,0.3795562599049128,0.030511034820990667,0.6614126907246212
-100.50000000000122,0.46507666098807493,0.3795562599049128,0.030746444335458544,0.6662875541951082
-100.40000000000123,0.46507666098807493,0.3795562599049128,0.031230995586071588,0.6744332431960749
-100.30000000000123,0.46507666098807493,0.3795562599049128,0.03148602256007845,0.6777687793035965
-100.20000000000124,0.46507666098807493,0.3795562599049128,0.03201373222167728,0.6829907267782171
-100.10000000000124,0.46507666098807493,0.3795562599049128,0.03259637076998527,0.6872086798454005
-100.00000000000125,0.48705281090289604,0.49049128367670364,0.032857282981853836,0.6888715455827187
-99.90000000000126,0.48705281090289604,0.49049128367670364,0.03343599803825403,0.6912658369332676
-99.80000000000126,0.48705281090289604,0.49049128367670364,0.033714565963707685,0.6923384637709009
-99.70000000000127,0.48705281090289604,0.49049128367670364,0.03430701324178517,0.6943425307326216
-99.60000000000127,0.48705281090289604,0.49049128367670364,0.03488769004413927,0.6960034355433629
-99.50000000000128,0.48705281090289604,0.49049128367670364,0.03523099558607159,0.6966976035516301
-99.40000000000128,0.48705281090289604,0.49049128367670364,0.03598822952427659,0.6978506283789215
-99.30000000000129,0.48705281090289604,0.49049128367670364,0.03630210887690043,0.6984251798659902
-99.2000000000013,0.48705281090289604,0.49049128367670364,0.03698087297694947,0.6995899702527437
-99.1000000000013,0.48705281090289604,0.49049128367670364,0.037710642471799886,0.7006606361638
-99.00000000000131,0.5158432708688245,0.5117726964002717,0.03813830308974986,0.7011998909724823
-98.90000000000131,0.5158432708688245,0.5117726964002717,0.03898773908778811,0.7022411429848832
-98.80000000000132,0.5158432708688245,0.5117726964002717,0.0393761647866601,0.7027745150138343
-98.70000000000132,0.5158432708688245,0.5117726964002717,0.04026091221186854,0.7038942040893162
-98.60000000000133,0.5158432708688245,0.5117726964002717,0.04108484551250611,0.7049550653674874
-98.50000000000134,0.5158432708688245,0.5117726964002717,0.04151642962236388,0.7055198122216709
-98.40000000000134,0.5158432708688245,0.5117726964002717,0.042293281020107876,0.7065179238493773
-98.30000000000135,0.5158432708688245,0.5117726964002717,0.042658165767533084,0.7070630614377905
-98.20000000000135,0.5158432708688245,0.5117726964002717,0.04335458558116722,0.7080023452681861
-98.10000000000136,0.5158432708688245,0.5117726964002717,0.04412751348700342,0.7089906522630073
-98.00000000000136,0.5468483816013628,0.528073352954494,0.04447670426679743,0.7095338289248435
-97.90000000000137,0.5468483816013628,0.528073352954494,0.045330063756743484,0.7105260577728187
-97.80000000000138,0.5468483816013628,0.528073352954494,0.045822461991172125,0.7110221721968064
-97.70000000000138,0.5468483816013628,0.528073352954494,0.047023050514958295,0.7120379321637059
-97.60000000000139,0.5468483816013628,0.528073352954494,0.048437469347719454,0.7129183881967907
-97.50000000000139,0.5468483816013628,0.528073352954494,0.049259440902403126,0.7133576357500445
-97.4000000000014,0.5468483816013628,0.528073352954494,0.051148602256007834,0.7142635838286306
-97.3000000000014,0.5468483816013628,0.528073352954494,0.05220402157920548,0.7147342062071169
-97.20000000000141,0.5468483816013628,0.528073352954494,0.05456596370769984,0.7156754509640895
-97.10000000000142,0.5468483816013628,0.528073352954494,0.057424227562530634,0.716614734794485
-97.00000000000142,0.5628620102214651,0.5409780393932533,0.05905443845022068,0.7170520214211619
-96.90000000000143,0.5628620102214651,0.5409780393932533,0.06360568906326629,0.7179481648668629
-96.80000000000143,0.5628620102214651,0.5409780393932533,0.06695831289847963,0.7183913342732707
-96.70000000000144,0.5628620102214651,0.5409780393932533,0.07527219225110346,0.7192462982608542
-96.60000000000144,0.5628620102214651,0.5409780393932533,0.08518685630210886,0.720138519853401
-96.50000000000145,0.5628620102214651,0.5409780393932533,0.09161353604708189,0.7205248223890752
-96.40000000000146,0.5628620102214651,0.5409780393932533,0.11032663070132416,0.7213719426703505
-96.30000000000146,0.5628620102214651,0.5409780393932533,0.12315252574791563,0.7217896200312571
-96.20000000000147,0.5628620102214651,0.5409780393932533,0.15346738597351642,0.7225406549102582
-96.10000000000147,0.5628620102214651,0.5409780393932533,0.18764100049043647,0.7232897288626822
-96.00000000000148,0.5824531516183986,0.5614670590898799,0.2047023050514958,0.7237015234438576
-95.90000000000148,0.5824531516183986,0.5614670590898799,0.2360019617459539,0.7244662848088979
-95.80000000000149,0.5824531516183986,0.5614670590898799,0.24908484551250612,0.7248349390053788
-95.7000000000015,0.5824531516183986,0.5614670590898799,0.2703246689553703,0.7256899029929622
-95.6000000000015,0.5824531516183986,0.5614670590898799,0.29072094163805784,0.7265566325400078
-95.5000000000015,0.5824531516183986,0.5614670590898799,0.30211083864639526,0.7269899973135305
-95.40000000000151,0.5824531516183986,0.5614670590898799,0.3286846493379107,0.7279351639236572
-95.30000000000152,0.5824531516183986,0.5614670590898799,0.34665228052967134,0.7284136300084516
-95.20000000000152,0.5824531516183986,0.5614670590898799,0.39168808239333,0.7294999833321241
-95.10000000000153,0.5824531516183986,0.5614670590898799,0.44360176557135844,0.7306686955720316
-95.00000000000153,0.6148211243611584,0.5743717455286392,0.4719274153997057,0.7312373642793693
-94.90000000000154,0.6148211243611584,0.5743717455286392,0.5381029916625796,0.7323982328129688
-94.80000000000155,0.6148211243611584,0.5743717455286392,0.5728612064737615,0.7330041591252698
-94.70000000000155,0.6148211243611584,0.5743717455286392,0.6292672878862186,0.7342630739877206
-94.60000000000156,0.6148211243611584,0.5743717455286392,0.6676743501716526,0.7354259034478972
-94.50000000000156,0.6148211243611584,0.5743717455286392,0.6824306032368807,0.7360200642007361
-94.40000000000157,0.6148211243611584,0.5743717455286392,0.7060971064247178,0.7372985883289571
-94.30000000000157,0.6148211243611584,0.5743717455286392,0.7154840608141244,0.7379829517043393
-94.20000000000158,0.6148211243611584,0.5743717455286392,0.729025993133889,0.739312459923563
-94.10000000000159,0.6148211243611584,0.5743717455286392,0.7359646885728297,0.7407282489121759
-94.00000000000159,0.6412265758091993,0.6044826805524111,0.7378342324668954,0.7413537844902472
-93.9000000000016,0.6412265758091993,0.6044826805524111,0.7400647376164785,0.7429597833568317
-93.8000000000016,0.6412265758091993,0.6044826805524111,0.7410181461500734,0.7437284665750259
-93.70000000000161,0.6412265758091993,0.6044826805524111,0.742252084355076,0.7454030978718063
-93.60000000000161,0.6412265758091993,0.6044826805524111,0.7432349190779793,0.7470581199028163
-93.50000000000162,0.6412265758091993,0.6044826805524111,0.743686120647376,0.7479209275967078
-93.40000000000163,0.6412265758091993,0.6044826805524111,0.7445590975968611,0.750034806446742
-93.30000000000163,0.6412265758091993,0.6044826805524111,0.7449553702795487,0.751156456448801
-93.20000000000164,0.6412265758091993,0.6044826805524111,0.7457793035801863,0.753407600159227
-93.10000000000164,0.6412265758091993,0.6044826805524111,0.7465836194212848,0.7559097424715124
-93.00000000000165,0.6696763202725724,0.6379895856916459,0.7470407062285432,0.7572372897641592
-92.90000000000165,0.6696763202725724,0.6379895856916459,0.7479176066699361,0.7602845696648578
-92.80000000000166,0.6696763202725724,0.6379895856916459,0.7483236880823932,0.761953318181907
-92.70000000000167,0.6696763202725724,0.6379895856916459,0.7491358509073074,0.7657457501818756
-92.60000000000167,0.6696763202725724,0.6379895856916459,0.7500559097596861,0.7698852661859779
-92.50000000000168,0.6696763202725724,0.6379895856916459,0.7505149583128984,0.7720952304382863
-92.40000000000168,0.6696763202725724,0.6379895856916459,0.7513428151054438,0.7774269898012205
-92.30000000000169,0.6696763202725724,0.6379895856916459,0.7517783227072093,0.7804174028311854
-92.2000000000017,0.6696763202725724,0.6379895856916459,0.7526061794997547,0.7868198281051759
-92.1000000000017,0.6696763202725724,0.6379895856916459,0.7535046591466404,0.7931810739210489
-92.0000000000017,0.6877342419080068,0.6626669685306769,0.7539519372241295,0.7963930716542177
-91.90000000000171,0.6877342419080068,0.6626669685306769,0.7549661598822952,0.8023915460533407
-91.80000000000172,0.6877342419080068,0.6626669685306769,0.7554997547817557,0.8054368650274624
-91.70000000000172,0.6877342419080068,0.6626669685306769,0.756445316331535,0.8108392177471695
-91.60000000000173,0.6877342419080068,0.6626669685306769,0.7574713094654242,0.8156768236126931
-91.50000000000173,0.6877342419080068,0.6626669685306769,0.7579519372241295,0.8179632640015057
-91.40000000000174,0.6877342419080068,0.6626669685306769,0.7590897498773909,0.8220027727501795
-91.30000000000175,0.6877342419080068,0.6626669685306769,0.759729279058362,0.8238617311452003
-91.20000000000175,0.6877342419080068,0.6626669685306769,0.7611790093182933,0.8273090400676124
-91.10000000000176,0.6877342419080068,0.6626669685306769,0.7622520843550761,0.8303876947935435
-91.00000000000176,0.7151618398637138,0.6837219832465473,0.7627699852869054,0.8315015010892943
-90.90000000000177,0.7151618398637138,0.6837219832465473,0.7638430603236882,0.8337683322123366
-90.80000000000177,0.7151618398637138,0.6837219832465473,0.7644119666503189,0.8347546782805808
-90.70000000000178,0.7151618398637138,0.6837219832465473,0.7655144678764101,0.8366312850147949
-90.60000000000178,0.7151618398637138,0.6837219832465473,0.7665895046591468,0.8381745342309145
-90.50000000000179,0.7151618398637138,0.6837219832465473,0.7671113290828839,0.8389079207707223
-90.4000000000018,0.7151618398637138,0.6837219832465473,0.7680922020598334,0.8402688038151784
-90.3000000000018,0.7151618398637138,0.6837219832465473,0.7685708680725848,0.8410257214739105
-90.20000000000181,0.7151618398637138,0.6837219832465473,0.7696772927905838,0.8424042528575599
-90.10000000000181,0.7151618398637138,0.6837219832465473,0.7709053457577246,0.8437435657096688
-90.00000000000182,0.7388415672913118,0.70273941589314,0.7714095144678766,0.8444259681584739
-89.90000000000182,0.7388415672913118,0.70273941589314,0.7725689063266309,0.8458103823218545
-89.80000000000183,0.7388415672913118,0.70273941589314,0.7731417361451693,0.8464633708720042
-89.70000000000184,0.7388415672913118,0.70273941589314,0.7742422756253067,0.8476654188637213
-89.60000000000184,0.7388415672913118,0.70273941589314,0.7754762138303092,0.848843935736514
-89.50000000000185,0.7388415672913118,0.70273941589314,0.7760451201569398,0.8494106435172745
-89.40000000000185,0.7388415672913118,0.70273941589314,0.7773281020107897,0.8505087624004092
-89.30000000000186,0.7388415672913118,0.70273941589314,0.7779283962726828,0.8511284151987495
-89.20000000000186,0.7388415672913118,0.70273941589314,0.7790956351152527,0.8522441824210774
-89.10000000000187,0.7388415672913118,0.70273941589314,0.7803589995095637,0.8533854416889066
-89.00000000000188,0.7611584327086883,0.7202852614896988,0.7809749877390879,0.8539050872318186
-88.90000000000188,0.7611584327086883,0.7202852614896988,0.7822854340362925,0.854989479628914
-88.80000000000189,0.7611584327086883,0.7202852614896988,0.7829269249632175,0.8555365781439044
-88.70000000000189,0.7611584327086883,0.7202852614896988,0.7841451692005887,0.8566190096144228
-88.6000000000019,0.7611584327086883,0.7202852614896988,0.7853379107405594,0.8576661444065549
-88.5000000000019,0.7611584327086883,0.7202852614896988,0.7859362432564986,0.8581583369773884
-88.40000000000191,0.7611584327086883,0.7202852614896988,0.7870583619421287,0.859246651227638
-88.30000000000192,0.7611584327086883,0.7202852614896988,0.7875821481118198,0.8597878669628972
-88.20000000000192,0.7611584327086883,0.7202852614896988,0.7886944580676806,0.8608761812131468
-88.10000000000193,0.7611584327086883,0.7202852614896988,0.7898656204021582,0.8619017458129314
-88.00000000000193,0.7771720613287906,0.7425854652479058,0.7904462972045123,0.8624527661810758
-87.90000000000194,0.7771720613287906,0.7425854652479058,0.7915860716037276,0.8635489241376334
-87.80000000000194,0.7771720613287906,0.7425854652479058,0.7921235899950959,0.8640587650476602
-87.70000000000195,0.7771720613287906,0.7425854652479058,0.7932221677292793,0.8651706104168341
-87.60000000000196,0.7771720613287906,0.7425854652479058,0.7942795487984309,0.8662040187229268
-87.50000000000196,0.7771720613287906,0.7425854652479058,0.7948386463952921,0.8667158205595307
-87.40000000000197,0.7771720613287906,0.7425854652479058,0.7960215792054932,0.8678374705615897
-87.30000000000197,0.7771720613287906,0.7425854652479058,0.7965590975968615,0.868461045213084
-87.20000000000198,0.7771720613287906,0.7425854652479058,0.797810691515449,0.8694944535191768
-87.10000000000198,0.7771720613287906,0.7425854652479058,0.7989249632172637,0.8705435492378858
-87.00000000000199,0.7867120954003408,0.7602445098483133,0.799346738597352,0.8711337881375707
-86.900000000002,0.7867120954003408,0.7602445098483133,0.8004767042667977,0.8722887738914391
-86.800000000002,0.7867120954003408,0.7602445098483133,0.801035801863659,0.8729045048366253
-86.700000000002,0.7867120954003408,0.7602445098483133,0.8021147621383033,0.8739437959224492
-86.60000000000201,0.7867120954003408,0.7602445098483133,0.8033369298675824,0.8750811333371243
-86.50000000000202,0.7867120954003408,0.7602445098483133,0.8039901912702307,0.8756792159431174
-86.40000000000202,0.7867120954003408,0.7602445098483133,0.8051162334477687,0.876924404319529
-86.30000000000203,0.7867120954003408,0.7602445098483133,0.8057145659637079,0.8774813074674045
-86.20000000000203,0.7867120954003408,0.7602445098483133,0.8067091711623348,0.8787676753019337
-86.10000000000204,0.7867120954003408,0.7602445098483133,0.807656694458068,0.879912856422917
-86.00000000000205,0.80221465076661,0.7749603803486529,0.8081902893575285,0.8804383847455599
-85.90000000000205,0.80221465076661,0.7749603803486529,0.8092045120156942,0.8815502301147338
-85.80000000000206,0.80221465076661,0.7749603803486529,0.8096714075527222,0.882167921986497
-85.70000000000206,0.80221465076661,0.7749603803486529,0.8107915644923984,0.88329349384171
-85.60000000000207,0.80221465076661,0.7749603803486529,0.8118881804806279,0.8844622060816175
-85.50000000000207,0.80221465076661,0.7749603803486529,0.8124708190289359,0.8850171483029159
-85.40000000000208,0.80221465076661,0.7749603803486529,0.8134889651790095,0.8861250718189356
-85.30000000000209,0.80221465076661,0.7749603803486529,0.8139892103972537,0.8866584438478867
-85.20000000000209,0.80221465076661,0.7749603803486529,0.8149190779794018,0.8877487190247133
-85.1000000000021,0.80221465076661,0.7749603803486529,0.8159548798430605,0.8887487915789967
-85.0000000000021,0.8155025553662694,0.7916006339144215,0.816468857282982,0.8893370695521046
-84.90000000000211,0.8155025553662694,0.7916006339144215,0.8175733202550272,0.8904822506730878
-84.80000000000211,0.8155025553662694,0.7916006339144215,0.818081412457087,0.8910332710412322
-84.70000000000212,0.8155025553662694,0.7916006339144215,0.8191564492398237,0.892066679347325
-84.60000000000213,0.8155025553662694,0.7916006339144215,0.8201922511034824,0.8930667519016083
-84.50000000000213,0.8155025553662694,0.7916006339144215,0.8206983815595883,0.8935511007661338
-84.40000000000214,0.8155025553662694,0.7916006339144215,0.8216223639038747,0.894545290540686
-84.30000000000214,0.8155025553662694,0.7916006339144215,0.8220716037273176,0.8950904281290992
-84.20000000000215,0.8155025553662694,0.7916006339144215,0.822995586071604,0.8961101099491529
-84.10000000000215,0.8155025553662694,0.7916006339144215,0.823868563021089,0.8970866513845119
-84.00000000000216,0.8311754684838162,0.79907176816844,0.8242883766552234,0.8975808048819225
-83.90000000000217,0.8311754684838162,0.79907176816844,0.8252123589995097,0.8984867529605086
-83.80000000000217,0.8311754684838162,0.79907176816844,0.825653751839137,0.8988789382759138
-83.70000000000218,0.8311754684838162,0.79907176816844,0.8265659637077001,0.8998495969315418
-83.60000000000218,0.8311754684838162,0.79907176816844,0.827344776851398,0.9007829979822062
-83.50000000000219,0.8311754684838162,0.79907176816844,0.8277822461991174,0.9011987144165358
-83.4000000000022,0.8311754684838162,0.79907176816844,0.8286375674350174,0.9021125062014299
-83.3000000000022,0.8311754684838162,0.79907176816844,0.8290946542422758,0.9025223398560284
-83.2000000000022,0.8311754684838162,0.79907176816844,0.8299597842079453,0.9033380853120713
-83.10000000000221,0.8311754684838162,0.79907176816844,0.830819028935753,0.9042008930059627
-83.00000000000222,0.8475298126064738,0.8094860765225266,0.8312153016184406,0.9046244531466003
-82.90000000000222,0.8475298126064738,0.8094860765225266,0.8321530161844043,0.9054558860152594
-82.80000000000223,0.8475298126064738,0.8094860765225266,0.8326277587052479,0.9058931726419363
-82.70000000000223,0.8475298126064738,0.8094860765225266,0.8335713585090733,0.9067128399511332
-82.60000000000224,0.8475298126064738,0.8094860765225266,0.834548307994115,0.9075227026274449
-82.50000000000225,0.8475298126064738,0.8094860765225266,0.8350799411476215,0.9079227316491583
-82.40000000000225,0.8475298126064738,0.8094860765225266,0.8361373222167731,0.9087894611962039
-82.30000000000226,0.8475298126064738,0.8094860765225266,0.8366787641000492,0.9092071385571104
-82.20000000000226,0.8475298126064738,0.8094860765225266,0.8378538499264346,0.9100326886460385
-82.10000000000227,0.8475298126064738,0.8094860765225266,0.8389779303580187,0.9108523559552354
-82.00000000000227,0.8597955706984669,0.8248811410459588,0.8395507601765572,0.9112366975643326
-81.90000000000228,0.8597955706984669,0.8248811410459588,0.8406885728298186,0.9120700913595687
-81.80000000000229,0.8597955706984669,0.8248811410459588,0.8412869053457578,0.9125191435457077
-81.70000000000229,0.8597955706984669,0.8248811410459588,0.8425404610102992,0.9133407717814817
-81.6000000000023,0.8597955706984669,0.8248811410459588,0.8437940166748407,0.9140820020275976
-81.5000000000023,0.8597955706984669,0.8248811410459588,0.8444413928396273,0.9145173277276974
-81.40000000000231,0.8597955706984669,0.8248811410459588,0.8458106915154487,0.9154252367328606
-81.30000000000231,0.8597955706984669,0.8248811410459588,0.8465600784698382,0.9158586015063833
-81.20000000000232,0.8597955706984669,0.8248811410459588,0.8480137322216773,0.9168567131340897
-81.10000000000232,0.8597955706984669,0.8248811410459588,0.8495752820009809,0.9178960042199136
-81.00000000000233,0.8727427597955708,0.840276205569391,0.8504737616478666,0.9185097742385228
-80.90000000000234,0.8727427597955708,0.840276205569391,0.8523982344286415,0.9197647672478195
-80.80000000000234,0.8727427597955708,0.840276205569391,0.85382638548308,0.9205138412002435
-80.70000000000235,0.8727427597955708,0.840276205569391,0.8592957332025503,0.9218708023915456
-80.60000000000235,0.8727427597955708,0.840276205569391,0.8684923982344286,0.9232552165549262
-80.50000000000236,0.8727427597955708,0.840276205569391,0.8747719470328592,0.9238768302798435
-80.40000000000236,0.8727427597955708,0.840276205569391,0.8878567925453653,0.925114174949947
-80.30000000000237,0.8727427597955708,0.840276205569391,0.8945443845022069,0.9258004992519061
-80.20000000000238,0.8727427597955708,0.840276205569391,0.9031584109857772,0.9269966644638921
-80.10000000000238,0.8727427597955708,0.840276205569391,0.9070485532123589,0.9281791031898389
-80.00000000000239,0.8870528109028962,0.8480869368349558,0.9080353114271701,0.9289066069499156
-79.9000000000024,0.8870528109028962,0.8480869368349558,0.9092064737616478,0.9298556954131962
-79.8000000000024,0.8870528109028962,0.8480869368349558,0.9097282981853849,0.9303047475993352
-79.7000000000024,0.8870528109028962,0.8480869368349558,0.9107621383030897,0.9311224539819551
-79.60000000000241,0.8870528109028962,0.8480869368349558,0.911631191760667,0.9319460431443062
-79.50000000000242,0.8870528109028962,0.8480869368349558,0.9120706228543404,0.93238529069756
-79.40000000000242,0.8870528109028962,0.8480869368349558,0.9128513977439922,0.933201036153603
-79.30000000000243,0.8870528109028962,0.8480869368349558,0.9133261402648357,0.9336030261018933
-79.20000000000243,0.8870528109028962,0.8480869368349558,0.914232466895537,0.9344030841453199
-79.10000000000244,0.8870528109028962,0.8480869368349558,0.9151132908288377,0.9352129468216317
-79.00000000000244,0.8959114139693357,0.8621236133122029,0.9155527219225111,0.9355757182383816
-78.90000000000245,0.8959114139693357,0.8621236133122029,0.9164963217263365,0.9363659716489231
-78.80000000000246,0.8959114139693357,0.8621236133122029,0.9169847964688574,0.9367777662300986
-78.70000000000246,0.8959114139693357,0.8621236133122029,0.9178793526238354,0.9375758633469482
-78.60000000000247,0.8959114139693357,0.8621236133122029,0.9186915154487495,0.9384386710408397
-78.50000000000247,0.8959114139693357,0.8621236133122029,0.9191780284453165,0.9387779113386652
-78.40000000000248,0.8959114139693357,0.8621236133122029,0.9200176557135853,0.9395073760253189
-78.30000000000248,0.8959114139693357,0.8621236133122029,0.9204276606179502,0.9399191706064943
-78.20000000000249,0.8959114139693357,0.8621236133122029,0.9212594409024034,0.9406584399260332
-78.1000000000025,0.8959114139693357,0.8621236133122029,0.9220402157920552,0.9413741781266477
-78.0000000000025,0.9098807495741057,0.8729907176816845,0.9224659146640513,0.9417428323231286
-77.9000000000025,0.9098807495741057,0.8729907176816845,0.9232192251103485,0.9424840625692446
-77.80000000000251,0.9098807495741057,0.8729907176816845,0.9235546836684652,0.9428487949125715
-77.70000000000252,0.9098807495741057,0.8729907176816845,0.9243256498283474,0.9435743377460711
-77.60000000000252,0.9098807495741057,0.8729907176816845,0.925149583128985,0.9443234116984951
-77.50000000000253,0.9098807495741057,0.8729907176816845,0.9255988229524279,0.9447254016467854
-77.40000000000254,0.9098807495741057,0.8729907176816845,0.9264973025993136,0.9454058431690135
-77.30000000000254,0.9098807495741057,0.8729907176816845,0.926954389406572,0.9457509662465702
-77.20000000000255,0.9098807495741057,0.8729907176816845,0.9278391368317804,0.9464078766498739
-77.10000000000255,0.9098807495741057,0.8729907176816845,0.9286493379107407,0.9470275294482142
-77.00000000000256,0.9298126064735946,0.8843106180665611,0.9289985286905347,0.9473746134523479
-76.90000000000256,0.9298126064735946,0.8843106180665611,0.9297753800882786,0.9480119145898813
-76.80000000000257,0.9298126064735946,0.8843106180665611,0.9301128003923492,0.9483197800624744
-76.70000000000258,0.9298126064735946,0.8843106180665611,0.9307856792545366,0.9489904169518174
-76.60000000000258,0.9298126064735946,0.8843106180665611,0.9314997547817558,0.9496492882816983
-76.50000000000259,0.9298126064735946,0.8843106180665611,0.9318528690534577,0.9499395054150981
-76.40000000000259,0.9298126064735946,0.8843106180665611,0.9325689063266308,0.9505650409931694
-76.3000000000026,0.9298126064735946,0.8843106180665611,0.9329004413928398,0.9508846720252246
-76.2000000000026,0.9298126064735946,0.8843106180665611,0.9335850907307506,0.9515023638969878
-76.10000000000261,0.9298126064735946,0.8843106180665611,0.9343658656204024,0.9520906418700957
-76.00000000000261,0.9413969335604772,0.8938193343898574,0.9347052476704268,0.9523710543706104
-75.90000000000262,0.9413969335604772,0.8938193343898574,0.935382050024522,0.9529946290221047
-75.80000000000263,0.9413969335604772,0.8938193343898574,0.935692005885238,0.9532868070820817
-75.70000000000263,0.9413969335604772,0.8938193343898574,0.9363688082393332,0.9540025452826962
-75.60000000000264,0.9413969335604772,0.8938193343898574,0.9370161844041198,0.9546280808607676
-75.50000000000264,0.9413969335604772,0.8938193343898574,0.9373889161353606,0.9550104615432876
-75.40000000000265,0.9413969335604772,0.8938193343898574,0.9380441392839628,0.9556536454605522
-75.30000000000265,0.9413969335604772,0.8938193343898574,0.9383187837175087,0.9559771983457616
-75.20000000000266,0.9413969335604772,0.8938193343898574,0.9389171162334479,0.9566341087490653
-75.10000000000267,0.9413969335604772,0.8938193343898574,0.9395370279548799,0.9572341522816353
-75.00000000000267,0.9543441226575811,0.9060448268055241,0.939845022069642,0.9575518223871136
-74.90000000000268,0.9543441226575811,0.9060448268055241,0.9403923491907799,0.9582381466890727
-74.80000000000268,0.9543441226575811,0.9060448268055241,0.9406944580676803,0.9585146373364334
-74.70000000000269,0.9543441226575811,0.9060448268055241,0.9411829328102012,0.9591264464284656
-74.6000000000027,0.9543441226575811,0.9060448268055241,0.9417361451692007,0.9595990297335288
-74.5000000000027,0.9543441226575811,0.9060448268055241,0.9421128003923492,0.9598617938948504
-74.4000000000027,0.9543441226575811,0.9060448268055241,0.9426660127513488,0.9604245798224569
-74.30000000000271,0.9543441226575811,0.9060448268055241,0.9429485041687102,0.9606677347180081
-74.20000000000272,0.9543441226575811,0.9060448268055241,0.9434703285924474,0.9612873875163485
-74.10000000000272,0.9543441226575811,0.9060448268055241,0.9440156939676313,0.9618050721326834
-74.00000000000273,0.967291311754685,0.9154403441249717,0.9442962236390389,0.9620933283395062
-73.90000000000273,0.967291311754685,0.9154403441249717,0.9448553212359001,0.9625698334977236
-73.80000000000274,0.967291311754685,0.9154403441249717,0.9451456596370772,0.9628639724842776
-73.70000000000275,0.967291311754685,0.9154403441249717,0.9457067189798923,0.9633836180271895
-73.60000000000275,0.967291311754685,0.9154403441249717,0.946257969592938,0.963867966891715
-73.50000000000276,0.967291311754685,0.9154403441249717,0.9465404610102994,0.9641170045669972
-73.40000000000276,0.967291311754685,0.9154403441249717,0.9471230995586074,0.9646013534315226
-73.30000000000277,0.967291311754685,0.9154403441249717,0.9473997057381072,0.9648405864739198
-73.20000000000277,0.967291311754685,0.9154403441249717,0.9479607650809223,0.9652464982753642
-73.10000000000278,0.967291311754685,0.9154403441249717,0.9485120156939679,0.9656955504615032
-73.00000000000279,0.9713798977853494,0.9238170704097803,0.9487297694948507,0.965899486825514
-72.90000000000279,0.9713798977853494,0.9238170704097803,0.949286905345758,0.9663759919837314
-72.8000000000028,0.9713798977853494,0.9238170704097803,0.9495242766061798,0.9665838502008961
-72.7000000000028,0.9713798977853494,0.9238170704097803,0.9500421775380091,0.9671152613032702
-72.60000000000281,0.9713798977853494,0.9238170704097803,0.950626777832271,0.9676015710943727
-72.50000000000281,0.9713798977853494,0.9238170704097803,0.9508837665522317,0.9678388432101929
-72.40000000000282,0.9713798977853494,0.9238170704097803,0.9514271701814617,0.9683094655886791
-72.30000000000283,0.9713798977853494,0.9238170704097803,0.951693967631192,0.9685310502918831
-72.20000000000283,0.9713798977853494,0.9238170704097803,0.9522099068170674,0.968970297845137
-72.10000000000284,0.9713798977853494,0.9238170704097803,0.952721922511035,0.9694271937375841
-72.00000000000284,0.9781942078364567,0.9346841747792619,0.9529612555174107,0.9696350519547489
-71.90000000000285,0.9781942078364567,0.9346841747792619,0.9534281510544387,0.9700527293156554
-71.80000000000285,0.9781942078364567,0.9346841747792619,0.9536812162824917,0.9702566656796662
-71.70000000000286,0.9781942078364567,0.9346841747792619,0.9541481118195196,0.970613554316685
-71.60000000000286,0.9781942078364567,0.9346841747792619,0.954666012751349,0.970993974072628
-71.50000000000287,0.9781942078364567,0.9346841747792619,0.9549053457577247,0.9711665356114063
-71.40000000000288,0.9781942078364567,0.9346841747792619,0.9554134379597845,0.97151361961554
-71.30000000000288,0.9781942078364567,0.9346841747792619,0.9556292300147133,0.9716999076403574
-71.20000000000289,0.9781942078364567,0.9346841747792619,0.95608043158411,0.9720646399836843
-71.1000000000029,0.9781942078364567,0.9346841747792619,0.956606179499755,0.9723685836031234
-71.0000000000029,0.9863713798977856,0.942381707040978,0.9568513977439924,0.972564676260826
-70.9000000000029,0.9863713798977856,0.942381707040978,0.9573339872486516,0.9728764635865732
-70.80000000000291,0.9863713798977856,0.942381707040978,0.9575772437469351,0.9730294158595812
-70.70000000000292,0.9863713798977856,0.942381707040978,0.9579833251593922,0.9733470859650595
-70.60000000000292,0.9863713798977856,0.942381707040978,0.9584619911721436,0.9737275057210025
-70.50000000000293,0.9863713798977856,0.942381707040978,0.958687591956842,0.9739000672597808
-70.40000000000293,0.9863713798977856,0.942381707040978,0.9591878371750862,0.9742589168233766
-70.30000000000294,0.9863713798977856,0.942381707040978,0.9593898970083378,0.9744236346558468
-70.20000000000294,0.9863713798977856,0.942381707040978,0.9597900931829332,0.9747962107054817
-70.10000000000295,0.9863713798977856,0.942381707040978,0.9603256498283476,0.9751805523145789
-70.00000000000296,0.9890971039182285,0.9548335974643423,0.9605571358509076,0.975335465514164
-69.90000000000296,0.9890971039182285,0.9548335974643423,0.961053457577244,0.9757688302876867
-69.80000000000297,0.9890971039182285,0.9548335974643423,0.9612888670917119,0.9759708057251204
-69.70000000000297,0.9890971039182285,0.9548335974643423,0.9617616478666016,0.9763649519671027
-69.60000000000298,0.9890971039182285,0.9548335974643423,0.9622540461010302,0.9767453717230458
-69.50000000000298,0.9890971039182285,0.9548335974643423,0.9624816086316824,0.9769355816010173
-69.40000000000299,0.9890971039182285,0.9548335974643423,0.9629249632172636,0.9773454152556158
-69.300000000003,0.9890971039182285,0.9548335974643423,0.9631466405100542,0.9775454297664725
-69.200000000003,0.9890971039182285,0.9548335974643423,0.9636115743011282,0.9779709508336872
-69.100000000003,0.9890971039182285,0.9548335974643423,0.9640608141245711,0.9783886281945938
-69.00000000000301,0.9982964224872234,0.9634367217568485,0.9642707209416383,0.9785670725131032
-68.90000000000302,0.9982964224872234,0.9634367217568485,0.9647101520353117,0.9789572969019313
-68.80000000000302,0.9982964224872234,0.9634367217568485,0.9649102501226094,0.9791592723393651
-68.70000000000303,0.9982964224872234,0.9634367217568485,0.9653339872486516,0.9795455748750392
-68.60000000000304,0.9982964224872234,0.9634367217568485,0.9657969592937717,0.9799456038967526
-68.50000000000304,0.9982964224872234,0.9634367217568485,0.9660049043648851,0.9801220872886849
-68.40000000000305,0.9982964224872234,0.9634367217568485,0.96641490926925,0.9804927024117428
-68.30000000000305,0.9982964224872234,0.9634367217568485,0.9666110838646399,0.9807397791604481
-68.20000000000306,0.9982964224872234,0.9634367217568485,0.9669916625796963,0.9810829413114277
-68.10000000000306,0.9982964224872234,0.9634367217568485,0.9674252084355079,0.9814143379029451
-68.00000000000307,0.9982964224872234,0.9692098709531355,0.9676351152525752,0.9815967040746085
-67.90000000000308,0.9982964224872234,0.9692098709531355,0.9680725846002947,0.9819712410508206
-67.80000000000308,0.9982964224872234,0.9692098709531355,0.9682766061795002,0.9821732164882543
-67.70000000000309,0.9982964224872234,0.9692098709531355,0.9686905345757728,0.9825516753176203
-67.60000000000309,0.9982964224872234,0.9692098709531355,0.9691790093182937,0.9829830791645661
-67.5000000000031,0.9982964224872234,0.9692098709531355,0.9694046101029921,0.9831674062628065
-67.4000000000031,0.9982964224872234,0.9692098709531355,0.9699127023050519,0.9835654743579428
-67.30000000000311,0.9982964224872234,0.9692098709531355,0.9701677292790587,0.983730192190413
-67.20000000000312,0.9982964224872234,0.9692098709531355,0.9706228543403632,0.9840772761945467
-67.10000000000312,0.9982964224872234,0.9692098709531355,0.9711211378126535,0.9844106337126411
-67.00000000000313,1.0000000000000002,0.9764546071994565,0.9714291319274156,0.9845302502338398
-66.90000000000313,1.0000000000000002,0.9764546071994565,0.9719666503187839,0.984775366055968
-66.80000000000314,1.0000000000000002,0.9764546071994565,0.9722471799901915,0.9849243964758221
-66.70000000000314,1.0000000000000002,0.9764546071994565,0.9727513487003435,0.985218535462376
-66.60000000000315,1.0000000000000002,0.9764546071994565,0.9732535556645416,0.9854871824034286
-66.50000000000315,1.0000000000000002,0.9764546071994565,0.9735203531142719,0.9856185644840894
-66.40000000000316,1.0000000000000002,0.9764546071994565,0.97402256007847,0.9859225081035284
-66.30000000000317,1.0000000000000002,0.9764546071994565,0.974256007846984,0.9860362418449959
-66.20000000000317,1.0000000000000002,0.9764546071994565,0.9747150564001963,0.9862931232265864
-66.10000000000318,1.0000000000000002,0.9764546071994565,0.975166257969593,0.9865401999752916
-66.00000000000318,1.0000000000000002,0.9773601992302466,0.9754409024031389,0.9866833476154145
-65.90000000000319,1.0000000000000002,0.9773601992302466,0.975903874448259,0.9869147369515037
-65.8000000000032,1.0000000000000002,0.9773601992302466,0.9761981363413438,0.987012783280355
-65.7000000000032,1.0000000000000002,0.9773601992302466,0.9767121137812653,0.987234367983559
-65.6000000000032,1.0000000000000002,0.9773601992302466,0.9772182442373712,0.9874775228791103
-65.50000000000321,1.0000000000000002,0.9773601992302466,0.9774732712113781,0.987606944033194
-65.40000000000322,1.0000000000000002,0.9773601992302466,0.9779637076998527,0.9878030366908966
-65.30000000000322,1.0000000000000002,0.9773601992302466,0.9781873467385972,0.9879324578449804
-65.20000000000323,1.0000000000000002,0.9773601992302466,0.9787130946542422,0.9881677690342235
-65.10000000000323,1.0000000000000002,0.9773601992302466,0.9791799901912701,0.9883638616919261
-65.00000000000324,1.0000000000000002,0.986868915553543,0.9794585581167238,0.9884736735802396
-64.90000000000325,1.0000000000000002,0.986868915553543,0.9799607650809219,0.9887031019897516
-64.80000000000325,1.0000000000000002,0.986868915553543,0.9802040215792054,0.9888227185109503
-64.70000000000326,1.0000000000000002,0.986868915553543,0.9807670426679744,0.9890815608191177
-64.60000000000326,1.0000000000000002,0.986868915553543,0.9812849435998038,0.9893639342462095
-64.50000000000327,1.0000000000000002,0.986868915553543,0.9815007356547326,0.9895110037394864
-64.40000000000327,1.0000000000000002,0.986868915553543,0.9819950956351151,0.9897482758553066
-64.30000000000328,1.0000000000000002,0.986868915553543,0.9822520843550758,0.9898600486701971
-64.20000000000329,1.0000000000000002,0.986868915553543,0.982715056400196,0.9900777115202469
-64.10000000000329,1.0000000000000002,0.986868915553543,0.9831897989210395,0.9902875306639888
-64.0000000000033,1.0000000000000002,0.9886800996151232,0.9834605198626776,0.9904091081117644
-63.9000000000033,1.0000000000000002,0.9886800996151232,0.9838528690534574,0.990673833199663
-63.80000000000331,1.0000000000000002,0.9886800996151232,0.9840902403138791,0.9908012934271696
-63.700000000003314,1.0000000000000002,0.9886800996151232,0.9845394801373221,0.9911130807529168
-63.60000000000332,1.0000000000000002,0.9886800996151232,0.9849043648847473,0.9913327045295438
-63.500000000003325,1.0000000000000002,0.9886800996151232,0.9851338891613535,0.9914876177291289
-63.40000000000333,1.0000000000000002,0.9886800996151232,0.9855478175576261,0.9917915613485679
-63.30000000000334,1.0000000000000002,0.9886800996151232,0.9857753800882784,0.9919347089886908
-63.20000000000334,1.0000000000000002,0.9886800996151232,0.986248160863168,0.9921641373982029
-63.10000000000335,1.0000000000000002,0.9886800996151232,0.9866856302108875,0.9924229797063703
-63.000000000003354,1.0000000000000002,0.9927552637536787,0.9869112309955859,0.9925347525212608
-62.90000000000336,1.0000000000000002,0.9927552637536787,0.9873388916135358,0.9927739855636579
-62.800000000003365,1.0000000000000002,0.9927552637536787,0.9875468366846492,0.9928818365253944
-62.70000000000337,1.0000000000000002,0.9927552637536787,0.9879077979401666,0.9931367569804078
-62.60000000000338,1.0000000000000002,0.9927552637536787,0.9883786169691023,0.9933544198304577
-62.50000000000338,1.0000000000000002,0.9927552637536787,0.9886297204512015,0.9935210985895049
-62.40000000000339,1.0000000000000002,0.9927552637536787,0.988988719960765,0.9937740581179413
-62.30000000000339,1.0000000000000002,0.9927552637536787,0.9892005885237861,0.9938760262999466
-62.2000000000034,1.0000000000000002,0.9927552637536787,0.98963021088769,0.9941191811954979
-62.100000000003405,1.0000000000000002,0.9927552637536787,0.9899813634134379,0.9943603751644722
-62.00000000000341,1.0000000000000002,0.9945664478152589,0.9901814615007356,0.994495679098287
-61.900000000003416,1.0000000000000002,0.9945664478152589,0.9904855321235899,0.9947604041861855
-61.80000000000342,1.0000000000000002,0.9945664478152589,0.9906424717999018,0.9948878644136921
-61.70000000000343,1.0000000000000002,0.9945664478152589,0.9910034330554193,0.9952074954457474
-61.60000000000343,1.0000000000000002,0.9945664478152589,0.9913545855811672,0.9954682986804919
-61.50000000000344,1.0000000000000002,0.9945664478152589,0.9915350662089258,0.9955937979814216
-61.400000000003445,1.0000000000000002,0.9945664478152589,0.9918293281020106,0.9958997025274376
-61.30000000000345,1.0000000000000002,0.9945664478152589,0.9919862677783226,0.9960448110941376
-61.200000000003456,1.0000000000000002,0.9945664478152589,0.9923295733202548,0.9962938487694198
-61.10000000000346,1.0000000000000002,0.9945664478152589,0.9926905345757723,0.9965173943992008
-61.00000000000347,1.0000000000000002,0.9945664478152589,0.9928455125061303,0.9966546592595926
-60.90000000000347,1.0000000000000002,0.9945664478152589,0.9931672388425697,0.9969193843474912
-60.80000000000348,1.0000000000000002,0.9945664478152589,0.9933320255026973,0.9970507664281519
-60.700000000003485,1.0000000000000002,0.9945664478152589,0.9936439431093672,0.9972782339110869
-60.60000000000349,1.0000000000000002,0.9945664478152589,0.9939656694458067,0.9975115841737531
-60.500000000003496,1.0000000000000002,0.9945664478152589,0.9941422265816575,0.9976253179152206
-60.4000000000035,1.0000000000000002,0.9945664478152589,0.9943815595880332,0.9977978794539989
-60.30000000000351,1.0000000000000002,0.9945664478152589,0.9945071113290828,0.9978939648562731
-60.20000000000351,1.0000000000000002,0.9945664478152589,0.9947641000490435,0.9980802528810906
-60.10000000000352,1.0000000000000002,0.9945664478152589,0.995044629720451,0.9982743846122162
-60.000000000003524,1.0000000000000002,0.9963776318768391,0.9951760666993623,0.9983587044550283
-59.90000000000353,1.0000000000000002,0.9963776318768391,0.9954291319274153,0.9984861646825349
-59.800000000003536,1.0000000000000002,0.9963776318768391,0.9955566454144188,0.9985547971127309
-59.70000000000354,1.0000000000000002,0.9963776318768391,0.9958195193722412,0.9986587262213132
-59.60000000000355,1.0000000000000002,0.9963776318768391,0.9961235899950955,0.9987999129348591
-59.50000000000355,1.0000000000000002,0.9963776318768391,0.9962766061794996,0.9988430533195537
-59.40000000000356,1.0000000000000002,0.9963776318768391,0.9965904855321235,0.998941099648405
-59.300000000003564,1.0000000000000002,0.9963776318768391,0.9967219225110348,0.9989822791065226
-59.20000000000357,1.0000000000000002,0.9963776318768391,0.9970299166257969,0.9990646380227577
-59.100000000003575,1.0000000000000002,0.9963776318768391,0.9973006375674349,0.9991273876732225
-59.00000000000358,1.0000000000000002,0.9963776318768391,0.997416380578715,0.9991489578655698
-58.90000000000359,1.0000000000000002,0.9963776318768391,0.9976655223148602,0.9992215121489197
-58.80000000000359,1.0000000000000002,0.9963776318768391,0.9977753800882785,0.9992666134601913
-58.7000000000036,1.0000000000000002,0.9963776318768391,0.9979911721432073,0.9993352458903872
-58.600000000003604,1.0000000000000002,0.9963776318768391,0.9981951937224128,0.9994156438800453
-58.50000000000361,1.0000000000000002,0.9963776318768391,0.9982775870524766,0.9994411359255466
-58.400000000003615,1.0000000000000002,0.9963776318768391,0.9984541441883275,0.9994980027962804
-58.30000000000362,1.0000000000000002,0.9963776318768391,0.9985306522805295,0.9995313385480898
-58.20000000000363,1.0000000000000002,0.9963776318768391,0.998697400686611,0.9995940881985547
-58.10000000000363,1.0000000000000002,0.9963776318768391,0.9988288376655222,0.9996391895098262
-58.00000000000364,1.0000000000000002,0.9972832239076292,0.9988857282981853,0.9996627206287505
-57.900000000003644,1.0000000000000002,0.9972832239076292,0.9989740068661108,0.999705861013445
-57.80000000000365,1.0000000000000002,0.9972832239076292,0.9990191270230505,0.9997274312057923
-57.700000000003655,1.0000000000000002,0.9972832239076292,0.999087788131437,0.9997607669576017
-57.60000000000366,1.0000000000000002,0.9972832239076292,0.9991584109857773,0.9997980245625653
-57.500000000003666,1.0000000000000002,0.9972832239076292,0.999181951937224,0.9998137119751815
-57.40000000000367,1.0000000000000002,0.9972832239076292,0.9992388425698872,0.9998313603143748
-57.30000000000368,1.0000000000000002,0.9972832239076292,0.9992682687591956,0.9998470477269911
-57.20000000000368,1.0000000000000002,0.9972832239076292,0.9993290828837664,0.9998627351396073
-57.10000000000369,1.0000000000000002,0.9972832239076292,0.9993997057381068,0.9998823444053776
-57.000000000003695,1.0000000000000002,0.9981888159384193,0.9994232466895535,0.9998843053319546
-56.9000000000037,1.0000000000000002,0.9981888159384193,0.9994781755762627,0.9999019536711479
-56.800000000003706,1.0000000000000002,0.9981888159384193,0.9994958312898479,0.9999058755243019
-56.70000000000371,1.0000000000000002,0.9981888159384193,0.9995409514467876,0.9999235238634951
-56.60000000000372,1.0000000000000002,0.9981888159384193,0.9996076508092201,0.9999372503495343
-56.50000000000372,1.0000000000000002,0.9981888159384193,0.9996508092202059,0.9999411722026883
-56.40000000000373,1.0000000000000002,0.9981888159384193,0.9997057381069151,0.9999470549824194
-56.300000000003735,1.0000000000000002,0.9981888159384193,0.9997332025502697,0.9999490159089964
-56.20000000000374,1.0000000000000002,0.9981888159384193,0.9997763609612554,0.9999568596153046
-56.100000000003746,1.0000000000000002,0.9981888159384193,0.9998175576262873,0.9999627423950357
-56.00000000000375,1.0000000000000002,0.9999999999999996,0.9998254046101029,0.9999686251747668
-55.90000000000376,1.0000000000000002,0.9999999999999996,0.9998548307994114,0.999980390734229
-55.80000000000376,1.0000000000000002,0.9999999999999996,0.9998705247670426,0.999984312587383
-55.70000000000377,1.0000000000000002,0.9999999999999996,0.9998979892103972,0.9999960781468451
-55.600000000003774,1.0000000000000002,0.9999999999999996,0.9999234919077978,0.9999999999999991
-55.50000000000378,1.0000000000000002,0.9999999999999996,0.9999313388916135,0.9999999999999991
-55.400000000003786,1.0000000000000002,0.9999999999999996,0.9999489946051986,0.9999999999999991
-55.30000000000379,1.0000000000000002,0.9999999999999996,0.999960765080922,0.9999999999999991
-55.2000000000038,1.0000000000000002,0.9999999999999996,0.999980382540461,0.9999999999999991
-55.1000000000038,1.0000000000000002,0.9999999999999996,0.9999862677783227,0.9999999999999991
-55.00000000000381,1.0000000000000002,0.9999999999999996,0.9999862677783227,0.9999999999999991
-54.900000000003814,1.0000000000000002,0.9999999999999996,0.9999882295242766,0.9999999999999991
-54.80000000000382,1.0000000000000002,0.9999999999999996,0.9999921530161844,0.9999999999999991
-54.700000000003826,1.0000000000000002,0.9999999999999996,0.9999941147621383,0.9999999999999991
-54.60000000000383,1.0000000000000002,0.9999999999999996,0.9999980382540461,0.9999999999999991
-54.50000000000384,1.0000000000000002,0.9999999999999996,0.9999980382540461,0.9999999999999991
-54.40000000000384,1.0000000000000002,0.9999999999999996,1.0,0.9999999999999991


==> data/rolling_DEVNET_DL.csv <==
index,features,agg,window,mean_absolute_error,mean_absolute_percentage_error,median_absolute_error,root_mean_squared_error,r2_score
10,DEVNET,mean,2.0,2.504004597273288,0.2425325558397163,1.5449836616516117,3.7636075178654735,0.9273423261609144
11,DEVNET,mean,5.0,2.685515601183402,0.2674903302489621,1.7253608556365971,3.970978279687811,0.9202426755635136
12,DEVNET,mean,10.0,2.8454175391270455,0.2807131622901804,1.8198337806415554,4.236595165613403,0.9025502384943789
13,DEVNET,mean,15.0,2.9658455076092283,0.2854861103975228,1.8496095368385315,4.48321370835515,0.8870178134523907
14,DEVNET,mean,20.0,3.06662245724562,0.28944875196634345,1.9260435507774347,4.616112726409378,0.8734681294958495


==> data/rolling_EMD_DL.csv <==
index,features,agg,window,mean_absolute_error,mean_absolute_percentage_error,median_absolute_error,root_mean_squared_error,r2_score
0,EMD,mean,2.0,5.415980405948641,0.5087580060416194,3.3490957185745254,8.137374297435569,0.6538458824372966
1,EMD,mean,5.0,5.643390169025499,0.5214659927499552,3.4412999887561804,8.407368770595719,0.652945066176488
2,EMD,mean,10.0,5.8119721233625,0.5550638187203623,3.564886114959717,8.665202539578056,0.6087878253378356
3,EMD,mean,15.0,6.017438687077004,0.5760776251867287,3.817432307261149,8.867791551070278,0.5743678740480168
4,EMD,mean,20.0,6.177627992586826,0.5999884894932258,3.9543768724441533,9.055003692757563,0.545529122866639


==> data/rolling_FULL_DL.csv <==
index,features,agg,window,mean_absolute_error,mean_absolute_percentage_error,median_absolute_error,root_mean_squared_error,r2_score
15,FULL,mean,2.0,2.2269433823092615,0.22474469391242372,1.3577028204917927,3.4069426635507085,0.9418588011086004
16,FULL,mean,5.0,2.3934803138861676,0.2472161408944828,1.4978051830196386,3.618944908742228,0.9317795198643408
17,FULL,mean,10.0,2.7452951123238316,0.2660295732374871,1.7127596493721011,4.18153765324953,0.9080022051277549
18,FULL,mean,15.0,2.9560497318150825,0.2806451454398959,1.8203172817707067,4.534392376736464,0.8856825966652335
19,FULL,mean,20.0,3.0016748105929056,0.28802607241867406,1.8246059610843663,4.605757989573574,0.8757955326237671


==> data/rolling_MDNET_DL.csv <==
index,features,agg,window,mean_absolute_error,mean_absolute_percentage_error,median_absolute_error,root_mean_squared_error,r2_score
5,MDNET,mean,2.0,2.7158464241402163,0.2684414740304407,1.7083725348710999,4.040772860288628,0.9146593768742888
6,MDNET,mean,5.0,3.025924633145305,0.310939587866271,1.9337730388164522,4.454774824518182,0.8959295606303511
7,MDNET,mean,10.0,3.4923733740683844,0.36219865962522363,2.2525428354644776,5.149083353466912,0.8582632016082188
8,MDNET,mean,15.0,3.84712080226316,0.4027799782538623,2.500681480992635,5.669934987246146,0.8186742200897124
9,MDNET,mean,20.0,4.083263187896817,0.420296838927663,2.6636969270133974,6.017064056697048,0.7902894049430466


==> data/rolling_mean_DL.csv <==
agg,window,MAE,MAPE,MEAE,RMSE,R2,EV
mean,2,1.9869870434681884,0.23121502665525523,1.3438662494369424,2.8794561078210528,0.9478029935701243,0.9478042580963406
mean,4,2.0404853081358034,0.23078000388907233,1.4102958957516138,2.917012133058799,0.9451563402140204,0.9451601803036431
mean,6,2.110424412073271,0.23692569552908055,1.447359238599396,3.0171008770703764,0.9416518917137858,0.9416575593192996
mean,8,2.120188917251827,0.24163019265469388,1.5033938398418998,3.0713040749986678,0.9361292423262212,0.9361337509198201
mean,10,2.1964202162152477,0.2462797287901279,1.5159747875119771,3.1638273830317583,0.9339270425863978,0.933940907710291
mean,12,2.2582810298639973,0.24824436934178246,1.5560160464882902,3.2809235134470143,0.9288263866013993,0.9288317974421669
mean,14,2.284994796204653,0.2471101164105781,1.5960599878556883,3.2728803593612446,0.9283257167460013,0.9283258994847978
mean,16,2.3427155482652497,0.26041098909388644,1.671744361390397,3.3193003736913473,0.9234753294433679,0.9234839019224265
mean,18,2.369215623145467,0.2610916556337568,1.666303632564519,3.4365476370154764,0.9177072006965452,0.9177144371644044
mean,20,2.3739145736303695,0.25929409405873655,1.636514576081297,3.4782681067774672,0.9142440738682803,0.9142518277570504


==> data/rolling_min_DL.csv <==
agg,window,MAE,MAPE,MEAE,RMSE,R2,EV
min,2,2.015225040460274,0.3052237049078782,1.3443062502142933,2.9439386696534973,0.9420731341483196,0.9420743895941827
min,4,2.046235428845868,0.6413953086640901,1.354640792179048,3.023857494613452,0.9318876726303397,0.9318933504756596
min,6,2.0815215759969807,0.6211865695564227,1.3475857402193974,3.1090852581235837,0.923746023409505,0.9237479875874774
min,8,2.004394036679907,0.9854719079374462,1.3176720819650085,2.9825559396101955,0.9197156985605365,0.9197157330798178
min,10,2.0254308731937933,1.0480797692185024,1.2961417794664092,3.0544354255469766,0.9146035216513748,0.9146210671848904
min,12,1.9941556529575046,0.9811945238377255,1.304817894925882,3.006884317449288,0.910424226911045,0.9104242336258561
min,14,1.9626078935874351,1.469999055044436,1.2619773473032225,2.930442153381859,0.9092842572756911,0.9092851686895479
min,16,1.9248356947977463,1.7285231770593557,1.229138366782189,2.8978132316532164,0.9043263873944718,0.9043264333385241
min,18,1.8685465993343378,1.3912671315128509,1.1719562427600385,2.8205541989542593,0.9015443755965565,0.9015511660117587
min,20,1.848852217115643,1.2802462016269807,1.1463237300977442,2.790852930649338,0.8979088182376291,0.8979516306289322

